PhyCOM: A Multi-Layer Parametric Network for Joint Linear Impairments Compensation and Symbol Detection

In this paper, we focus on the joint impairments compensation and symbol detection problem in communication systems. First, we introduce a new multi-layer channel model that represents the underlying physics of multiple impairments in communication systems. This model is composed of widely linear parametric layers that describe the input-output relationship of the front-end impairments and channel effects. Using this particular model, we show that the joint compensation and zero-forcing detection problem can be solved by a particular feedforward network called PhyCOM. Because of the small number of network parameters, a PhyCOM network can be trained efficiently using sophisticated optimization algorithms and a limited number of pilot symbols. Numerical examples are provided to demonstrate the effectiveness of PhyCOM networks with communication systems corrupted by transmitter and receiver IQ imbalances, carrier frequency offset, finite impulse response channels, and transmitter and receiver phase noise distortions. Compared to conventional digital signal processing approaches, simulation results show that the proposed technique is much more flexible and offers better statistical performance both in terms of MSE and SER with a moderate increase of the computation complexity.

==> csv/one_shot/constellation_after_training_step1.csv <==
,real,imag
0,-0.3165877092879791,0.9116060137448454
1,0.3114684610932152,-0.30228752014595545
2,0.3037650836454218,-0.3140495144469472
3,-0.9469925551371613,0.9384527467677136
4,-0.3153727259665448,-0.9134667776735609
5,-0.9404127507094989,0.9562174653099953
6,0.9484008651884452,0.326639784265829
7,0.9698256833067226,0.9788758451037973
8,0.30981612175399775,-0.9804060930004702
9,-0.9476288107011732,-0.2646316254248786
10,-0.29521805763945663,-0.9528880272857221
11,0.9213090194270603,0.9652823782992824
12,0.351032379821941,1.0187464895495781
13,-0.3231616266291699,-0.2964501083986432
14,-0.3317442726308122,-0.946841425431088
15,-0.2671478764486862,-0.2916965800301687
16,0.9339157074463311,0.9522910269545886
17,-0.9356516629710131,0.33880521060365637
18,-0.9628841739158516,-0.9563579992185895
19,0.2904919981189275,0.34698586464068937
20,-0.2947238793252317,0.31517599436557264
21,-0.3301360864730184,-0.9922732854153254
22,0.9602628849294123,0.9781569371168328
23,-0.9633293685882952,-0.937948338686965
24,0.9574672445545142,0.9699797548580252
25,0.35202035154198463,0.960749779310506
26,0.3020525837123546,0.9320594326295698
27,0.3313301097421079,-0.8998440816426397
28,-0.3282120686034859,0.8901287841578069
29,-0.32994670620201483,0.9441750864069833
30,-0.9822627111183369,-0.2841688589926047
31,-0.2834532952509219,-0.30757804787742776
32,-0.31441683813077376,-0.8990156895036984
33,-0.31002795594431337,-0.9227115630023233
34,-0.28189770783144963,-0.33265980067926776
35,0.9271684939571785,-0.3315517006528955
36,-0.9643140122659076,0.9524392218588402
37,0.959211072571388,-0.3240358272515585
38,0.9240887173921917,0.9620736540873126
39,0.33607997419777796,0.31785194584032705
40,0.3070024517518629,0.9481051803389476
41,-0.94992899175232,0.958359329382674
42,0.975566691659141,0.9614934186065435
43,0.29460988601187504,0.9262735921748257
44,0.2958764980604584,0.932648958447499
45,0.324813807613396,0.9484173378988336
46,0.2826398081074861,0.38018164141694866
47,-0.27281093282009106,0.9575832484290132
48,0.9528782465501424,0.2733249197939885
49,0.2818058422058199,0.9305993293990219
50,0.31536827789957456,-0.2753696890098929
51,0.31846691592986137,-0.3067807984644633
52,-0.2991817349301534,0.9257507824642708
53,-0.927065580491099,0.9318634914127949
54,-0.9565833499855638,-0.9611931073861387
55,0.9238536499850101,0.9317343107491357
56,-0.9797031565623912,0.9193362489016021
57,0.943491541540401,-0.35745031897060603
58,0.3139258537113444,-0.8908588848689578
59,-0.3345874427243984,0.9064710284217199
60,0.3392250504887221,0.3403284459266855
61,0.9292477500641361,0.340980986066456
62,0.973008052929656,0.36895003122388065
63,0.3466935361763538,-0.945825535620423
64,0.9571992589617154,-0.28383162355339364
65,-0.9622727808112986,0.9103250554030642
66,0.930966067594944,-0.961667875672044
67,-0.9207382899479682,-0.24324200441776447
68,-0.8884601023329727,0.35585728436033986
69,-0.9516952321094885,0.8291381405690412
70,-0.9770978881640608,-0.30937969763532874
71,0.3278678956175971,-0.980358880290095
72,-1.0004440432065222,1.0001098839862879
73,-0.2889467328635046,0.9220037081842676
74,-0.3482098452847584,0.9282872616466684
75,0.30298740357629717,0.9806500025280898
76,-0.9548453735996248,-0.38772126560836156
77,-0.3377822601910952,-0.2790792976277219
78,0.3417005966879936,-0.27666931136119316
79,-0.3349505790967859,-0.996570320334238
80,0.9643631856946955,0.4056234140753783
81,-0.9162584193189529,0.2560503041657059
82,-0.9838710881766907,0.2984872803281119
83,-0.2932865241313637,0.942195045496938
84,-0.3307861049122317,0.3104685586147772
85,0.2950454833159777,-0.3057427849395588
86,-0.28938194276039686,0.3311106813790847
87,0.29433562464393387,0.30322481242354354
88,-0.3255642620927184,-0.9515531315461203
89,0.3125451977850683,-0.9406746077422891
90,0.30156602678950584,0.9552285403115598
91,-0.3145456130254789,-0.3552047206807423
92,0.29801199929112737,0.9533041810359787
93,-0.3031856719919353,-0.32797937928688375
94,-0.3195341993125699,-0.321218428912733
95,-0.27291668833288407,-0.9478093737249814
96,0.2997536846930473,0.31705688616338246
97,-0.3450573604763528,-0.3454699798672934
98,0.34809918572821175,-0.874977055238264
99,-0.33104407227423954,0.9055466228134952
100,0.3077601964403729,-0.9356534857930652
101,-0.9330294590975209,0.3247461745887845
102,0.2988677195791036,0.9254773550136244
103,0.9032416456976695,-0.34216655385739164
104,0.3288713386345983,-0.9366171949822832
105,0.329905583811261,-0.2963380271666017
106,0.3046222045458153,0.32455833846547794
107,-0.30251530862936643,-0.3725768759540193
108,0.3456979569277319,0.9900313901958953
109,-0.9728748496091103,0.9116620524969002
110,-0.3095173678229202,0.9608740265608607
111,-0.9657192704709813,0.2884494989657912
112,0.30918064963387,0.29375542216072653
113,-0.35078257429698606,0.9620732283714208
114,0.9475708952629072,0.3779528218837992
115,-0.9603417460911748,0.9106163882375851
116,0.9332313306924835,0.33837144158328714
117,0.9319367067099438,0.3198749490868339
118,-0.32122525443122274,0.359148958749795
119,0.32097191678275977,-0.35873148439512953
120,-0.9941564337849698,0.9493959656468562
121,0.3358332412655026,-0.3486572775934817
122,-0.35282463391189284,0.28276500581097114
123,-0.9224852503923839,-0.8810303792260028
124,0.369701189964002,-1.006695080990491
125,0.29452594750391325,-0.2517757824734746
126,-0.8915184683321067,-0.9799806015450508
127,-0.31565572523827157,-0.9739157828023545
128,-0.9606909917509545,0.3128290018153551
129,-0.31817924711363504,0.25831275770734496
130,-0.9554632804803658,0.34072345918253993
131,0.9688756084059862,-0.9301445623889157
132,0.928032678026948,0.9325981249484958
133,-1.002251116080474,-0.3766038692559476
134,-0.9609998196170957,0.2935787056291162
135,-0.29724166369199745,1.018646262824471
136,0.9844033721974306,-0.9625215452226404
137,0.9514883166730915,1.063501061755214
138,-0.9386080699974634,0.8572432781143807
139,-0.9652548995315245,0.30632759674748805
140,0.9781614684538931,0.4241286644632651
141,0.33847414372777185,-0.9988753684443308
142,0.9368794993196401,0.38645219131880365
143,-0.9501866605782091,-0.41867747930046345
144,0.8954962903333631,-0.9150812914916925
145,-0.2802170666104783,0.34060448572156454
146,-0.31444505622462393,-0.34692094528943335
147,-0.9685510695192919,0.2817007256483782
148,0.9529451370545954,0.29025261524421514
149,-0.9310355983960811,-0.9292980153413428
150,0.9936548290579447,-0.9195742160913446
151,-0.9542015693707351,0.9125897306272288
152,-0.3626964390843732,0.9207505664861299
153,0.32206103941093467,0.32157876748057784
154,-0.32724232376170403,-0.3295536953715161
155,-0.9616251025530189,0.9278766410455305
156,0.27393362765925217,0.2760480858103012
157,-0.3326378379349987,-0.2891839975744983
158,0.37872867727275855,-0.9062183963861948
159,-0.3214029234893986,0.27137750822239404
160,0.3357210011516999,-0.29990986024805355
161,-0.31322370971322777,0.9370159703698843
162,-0.2927266089130281,-0.9395693304886156
163,-0.33911400758364196,0.9256159158753885
164,-0.28284973308961947,-0.30967952939113685
165,-0.9564535285531541,-0.9766286446447114
166,-0.29642323797075953,1.0019019939494958
167,0.9135047322744057,0.92584142992111
168,-0.9681704546447087,-0.31487389586805414
169,0.39987869068189263,-0.26855416803498866
170,-0.38037509303385986,0.22300757342951671
171,0.9843820211805533,-0.206086182163484
172,-0.8867388177463461,-1.0386078693375136
173,-0.2836775700594394,-0.9263687004353088
174,-0.9659288522238628,0.8535485640212656
175,-0.35017139838608713,0.9402904449197363
176,0.3793336220111297,-0.8901063009955386
177,-0.2729963841653334,-0.9540177034286742
178,0.9262435128019462,0.9824833860523605
179,-0.339431017106684,0.2660085843983197
180,-0.301568629013793,-0.8947079354547308
181,0.9646367777120302,0.31665280126046386
182,-1.0042361981945218,0.8910231605533036
183,0.9376485758538047,0.3725555361539973
184,0.9030486962115014,0.3033766815484812
185,-0.3335691335002652,-0.9218840817010591
186,-0.3168757462026487,0.9146652045083915
187,0.8629988253058026,0.941005554415739
188,0.9360858883780067,-0.27140014799612167
189,-0.23567784216662818,-0.27927996817454354
190,-0.8942255697166881,-0.9982604206117685
191,0.2709453276630722,0.9601811210456881
192,-0.34628858303716165,-0.3468737199118372
193,-0.9258719167711561,0.31664538090286065
194,0.37218857851001247,-0.9734091586519711
195,0.9225574055081114,-0.26832821130420603
196,0.9985348958141147,-0.25712246480001455
197,0.9099593665661903,0.948106007714592
198,0.9070997563270347,0.9889936008231984
199,-0.9473793093984744,-0.38054315737474
200,0.35735761771300745,-0.9004950681463291
201,0.3083593905716276,0.31298275182390844
202,0.9309895948035796,0.9787808563439959
203,-0.28972675725960617,0.3254377663535472
204,0.3058746349252898,-0.3049413248890109
205,-0.3031860472914596,-0.9987257366655886
206,0.3782040934919686,-0.8889278814024805
207,-1.0290786993942895,0.87183918617347
208,0.3331584539642673,1.0160602893003359
209,0.940523433493345,-0.3006187164154644
210,0.9935710517596646,-0.8732692985426626
211,-0.9429067772176098,0.23945764163769495
212,0.24207816294833903,0.9659474498677675
213,-0.3494996847775544,0.9633514390854339
214,0.9202029722531314,0.9727671246365928
215,0.8649976810922726,0.29958175697564654
216,-0.2672323141821598,-0.8976419750071882
217,-0.27536591439226915,-0.3406984771659614
218,-0.375099999389623,0.9327773261995128
219,0.36522783752735616,-0.27354782028903113
220,0.893624719680338,0.2983869106194506
221,-0.9200978190862297,-0.9332564727215764
222,0.9359573549288263,0.29729888247633074
223,-0.38045460905634093,0.9553690371282826
224,0.902713781615264,0.9657908135731474
225,0.3283051532635642,0.3045874247431164
226,0.3312296745976018,-0.9185030806491211
227,0.4094203963549822,-0.9006347911169943
228,0.9374427222175548,0.33955969869896524
229,0.9879965729198633,-0.2319239974793615
230,0.3992164884265805,-0.9160853197376309
231,0.9793935760385734,-0.2850603493663917
232,0.9386973946247098,-0.2740551546724984
233,-0.8799579875156336,-0.980699203730361
234,0.9841214949232603,-0.27008165765111125
235,0.25033108552850575,0.30333431497491786
236,0.9346001083900772,-0.2400576293701373
237,0.2886353736994592,0.9682311394042966
238,0.300293415446151,0.3223567504662316
239,-0.18896281929586217,-0.9100663404840262
240,-0.9523381079280736,0.22250337367337164
241,-0.3718807752714863,0.9287962923632587
242,-0.9236303994362406,0.2701716173167704
243,0.9117767049310643,-0.28506641732033267
244,0.2393239671051617,0.9779865788843478
245,0.34230088977338613,-0.29925622198188584
246,0.9362672645638902,-0.28053669434390827
247,-1.0129509294161745,0.27127749370547616
248,-0.20950627355359672,-0.9661725046242979
249,-0.9676160058771909,-0.3951092135188216
250,-0.26533718826887354,-0.2696633932106561
251,0.8686491643100285,0.9069448318051372
252,0.3072696021078497,-0.8954623880672274
253,-0.860434177075207,-0.968047448173789
254,-0.9773931998865275,0.2164763106385576
255,0.9439843177452361,-0.2609506477460811
256,0.9767371446192109,1.0280227014526975
257,-0.38172633260687444,0.26668360709918615
258,0.921193453173797,1.0021187811003274
259,0.900142082634526,0.9725733779615884
260,-0.9642842132379704,0.9298648056183324
261,-0.9957122880070837,0.8849235916812409
262,-0.24865272170978064,-0.9728995683737985
263,0.9054823931964611,0.4004128058266419
264,0.9071367397129431,0.9822227480857003
265,-1.044067479181338,0.8991862405480152
266,0.9888161187911725,-0.25195010162814374
267,0.3156642425714466,-0.9721730750508403
268,0.9774010761241682,1.0514132141732515
269,0.3525604012609578,-0.9847200405514311
270,-0.3746528078676802,-0.3084273945597733
271,0.3823170467915511,0.3393324400052406
272,0.9174474770205271,0.3214135273498455
273,0.9223490148271604,1.0524836633928782
274,0.9444599663385641,0.31896232368022814
275,0.8953730063251347,0.39518516300397366
276,0.9875815662635848,-0.22090335348000628
277,-0.9700152794232555,0.2383119795763852
278,-0.2862577293409933,0.32754370483417583
279,-0.35262596711424826,-0.3835050107880454
280,-0.3134449643027467,-0.3043482499028631
281,0.2924551915469663,0.9637857877134532
282,0.35207084526260374,-0.9261612888701972
283,0.40434219258021215,-0.8993552032754512
284,-0.9942873389650063,0.8608297464064046
285,-0.8854027476406257,-0.9993389175217021
286,-0.27604382668230365,-0.9452150999697092
287,-0.9232427841511337,0.24773088612171063
288,0.3004821656620088,0.31240391118860067
289,0.23620576408094263,0.9866356126437044
290,-0.9888574721900718,0.2442734569034939
291,-0.27887283812443525,-0.329025659153645
292,-0.40584084522653735,0.9469092844291825
293,0.9831306571701834,-0.26548287857556163
294,-0.9872857782417431,0.28251211351721606
295,-0.25365285625571954,-0.3405030409779113
296,0.9174246209704982,0.33344959057718776
297,0.8672358047374645,0.3990183377437116
298,1.0486051130718903,-0.26894506645406163
299,-0.3502407926081029,-0.9810601441013083
300,-0.3433580800876718,0.9711404371237378
301,-0.9508845382075932,0.20661803348724933
302,-0.9664616475944809,0.28550655776641254
303,-0.9262392205201627,0.8625215087230595
304,0.856659772128023,-0.31407633157122516
305,-0.36183541060921875,1.0062167534223776
306,-0.8670491923469854,-0.38448309193335106
307,0.8198628307758005,0.3570129543776087
308,-0.28188847226372815,0.3443347557530879
309,-0.26400873116371126,-0.9883108603752965
310,-0.9469647831689959,0.284131541158282
311,0.3621227914394774,-0.9516280789265658
312,-0.991129487871217,0.2643559983685211
313,0.3524063449860661,-0.920062454486654
314,-0.9515478235967275,-0.40676212210770857
315,0.9889765006259094,-0.8315020174786637
316,0.8642047294236257,0.9930596378417524
317,-0.39219846414260706,0.9310030849899509
318,-0.32505296629033215,0.25762865113364136
319,-0.2585662749539785,-0.9454511656292878
320,-0.21709917778714974,-0.9450997940331982
321,-0.3712556658712066,0.27097496115110614
322,1.0388279925147559,-0.8650894793400291
323,-0.24324612520737002,-0.944799782421247
324,0.9214313114819976,0.38651812776110844
325,1.0064374807220235,-0.2845693175071186
326,0.33674951981378726,-0.8936195566482426
327,0.408945282368906,-0.9148053933609471
328,-0.8541991737649713,-1.0151406864810488
329,1.0060496215334933,-0.23142420648021886
330,-1.057579349990226,0.8746964391553945
331,-0.8617370825132685,-1.0024496622236956
332,0.27463819969976355,0.32456877841340304
333,0.8135411214884593,1.011431934666637
334,1.06373281372776,-0.851307925420164
335,0.8962957122271,0.35794121158978165
336,-0.2041489760474989,-0.3267884474389848
337,-0.2312725182703471,-0.9816188754678317
338,1.0154587072885723,-0.23179746305629229
339,0.26067592106924553,0.9339675566473964
340,-0.423962848035545,0.28017425152024766
341,0.9609218749013834,-0.19584388193510324
342,-0.9644035280200496,0.2422571616082077
343,-0.35457199885599483,0.9412437066208819
344,0.8894844578396728,0.3429143974205453
345,-0.3903899257583456,0.3437675922143471
346,0.9696604811939393,-0.23714297141731874
347,0.23578529176779908,0.9505907417635603
348,0.23944767399290345,0.9640149115474103
349,-0.8692527920644219,-1.01706764550505
350,-0.36005611109289254,0.32615705509636006
351,0.8688336649576845,0.38355719177605
352,-0.8776148461740362,-1.0262320044383486
353,-0.24782567309935796,-0.3314654362930354
354,0.3501770876577531,-0.328481681677032
355,0.8539537663369556,1.0207225540956442
356,0.9560007726894877,-0.24149235820018689
357,-0.27275942224363553,-0.34210184649766945
358,0.9450389433782613,0.3801432591432521
359,1.0798167661365234,-0.888260478666532
360,0.9848565293755287,-0.8678992646683988
361,1.0856044352457328,-0.8491771113629598
362,-0.29375604754103196,-0.37390734179618645
363,-0.8059420353567235,-1.0008354197358305
364,0.22459564848755373,0.9345883108534991
365,0.22276765155479653,0.9721403529450752
366,0.9438404757882647,-0.21628293814205235
367,-0.2597867780259321,-0.9319812841822332
368,-0.23955571425878383,-0.9515306970020354
369,-0.9094357081424286,-0.4076418976826801
370,-1.0124814471075276,0.23885212855189294
371,0.4621653405559307,-0.9272893185011198
372,-1.0962416962896036,0.8474494401924693
373,0.36815971932811636,-0.26666739939570305
374,-0.3339897688274396,-0.34799637900025454
375,-0.925046923742111,0.2688000610288219
376,-0.9113881925435692,-0.4711851636870746
377,-0.3983145007539832,0.3444958022314166
378,-0.8892854326068229,-0.385786735143622
379,-1.0552668964402865,0.8487844732398898
380,0.3683262784760469,-0.27535114605636113
381,-0.2648108302973702,-0.37142319493764664
382,-0.9914832301480663,0.2641138986479977
383,1.0584553129379997,-0.9015433599846345
384,0.8007862196247849,0.40242512654603524
385,-0.17905444012813598,-0.920171077460326
386,-0.8323948853355437,-1.0684108051793277
387,0.923917451491049,-0.2027505849459339
388,0.8859617396589657,0.3929432352729189
389,0.33344922340309113,-0.27779963309798883
390,0.9704544456951933,-0.208684111261417
391,0.21498516619917274,0.9595802889033263
392,0.4623856414653624,-0.9457004983777214
393,0.18980500621700663,0.9466789673720927
394,-0.9875520030302775,0.25274304598738373
395,-0.20943038420832485,-0.993942673298991
396,-0.9458481994970925,0.2652659995460907
397,0.9732926239951615,-0.2531361467814797
398,0.33833212629444787,-0.8994748104966835
399,0.857868620105026,1.0645580754508408
400,-1.0624206946233754,0.8213978068038387
401,0.832376035563828,1.051598898209856
402,0.4220935410621431,-0.3084746102790102
403,0.9179452227450564,-0.24811343789705292
404,0.4125649263090956,-0.28088726887684584
405,-0.3632516880681236,0.246349962938093
406,0.4243288699782755,-0.8845246819757258
407,0.21986375590953586,0.9718202546573883
408,0.3875553669623069,-0.9055336219496551
409,-0.3383536721669857,0.31564938584744784
410,-0.19997851052369323,-0.9957058902801339
411,0.43844198752700125,-0.9232506373195785
412,0.9378518133616409,-0.2147672545297235
413,1.0664724179329925,-0.874333584790674
414,-0.4420063552172056,0.9224285621147739
415,-0.8404577115006281,-0.40920428181006363
416,-0.8412473747792565,-1.0720826471646565
417,0.8122927502850016,1.056002298320577
418,0.17896341932606508,0.9696831951871449
419,-0.8599928433908013,-0.970525321497071
420,-0.3339819792989037,0.8928243015255213
421,0.8137212439677722,0.9804801735243177
422,-0.8798582017472515,-0.9779556087099098
423,0.9868557774993901,0.3832784340308997
424,0.3024435657333507,-0.31400308067701543
425,-0.3690688105237098,0.9389811914941822
426,0.9113390490990957,0.35254576131724646
427,-0.8917167444577996,-1.028866478258649
428,0.3998127000958208,-0.8390258019362968
429,1.0816718968210743,-0.8743789445522415
430,-0.41847983836870245,0.36673355648046824
431,-0.9404096382387457,0.8242410143057107
432,0.9778597590539877,-0.9310605490998133
433,0.27423701914030224,0.3826386000442832
434,-0.9240397971990073,0.2159340968616736
435,-0.88671181910819,-1.0905162645777169
436,0.8316761046986143,1.0813655388381611
437,-0.2452481841293759,-0.405693151906704
438,0.3829960045106153,-0.8810015331077706
439,-0.7953888843738728,-1.0128788407057852
440,-1.014480165792228,0.1718367402165124
441,1.0022583418242426,-0.22637994596415145
442,0.8639223505650636,0.43608121104801323
443,-0.28047922912238155,-0.33965763077574457
444,-0.19881532137333457,-0.9793654856518137
445,0.18708559798146157,1.007414615757576
446,-0.9658869445266548,0.2231289275137414
447,-0.778621934101265,-1.0962887682848081
448,-0.22819427664376263,-0.9663870074029723
449,1.0276682510759736,-0.8490968104648823
450,0.30436344515635627,-0.2890852669235409
451,0.36345839428306964,-0.21541565741964047
452,1.0592954999671291,-0.8724338276997745
453,0.39291308328389535,-0.9092141705043748
454,-0.23828777536582987,0.25152932248284776
455,0.2411623702423849,0.31091440275750215
456,-0.27764239748500735,-0.3318546923812125
457,0.9908846825539582,-0.21486553055180027
458,-0.8783638344612539,-0.4362925887091703
459,1.0161238577546694,-0.2231721304008681
460,0.9300803433539262,-0.20328837965112095
461,0.3342254542292919,0.3554493559360192
462,-0.3307973156810043,0.24505738454756568
463,-1.0271386994734175,0.2624498410325202
464,1.0930821496375238,-0.841574660140374
465,0.27173254212807174,0.3169061456392866
466,-0.9528349703895932,-0.3341471848599179
467,0.21614346101276904,0.9658663966420045
468,-0.4703184736237362,0.9211399039289998
469,1.0537090535074478,-0.8131737585766816
470,-0.30028451912011794,-0.3031509914138918
471,1.0763898295386738,-0.850976402422758
472,1.0549467481896433,-0.8527308096554844
473,0.9020254692735221,-0.14372323929370162
474,1.0116468945014354,-0.21053135263273517
475,-0.8602259389496846,-1.0633097833213112
476,-0.8727603791573892,-0.38428034723881777
477,-0.8146829542162602,-1.0998245906340487
478,0.9985630990207194,-0.8221289939378397
479,0.9747016916171514,0.387846353024917
480,0.8376288665874265,-0.19358108459185883
481,-0.3157949114420836,0.348792553426507
482,0.46499592301829606,-0.9446431515031876
483,-0.41934608330281864,0.8940549605108126
484,1.0863371843663459,-0.8263651091914579
485,0.265913025656391,0.2942640795159016
486,1.0237843318062265,-0.770635818804234
487,1.0000458328632211,-0.22590500190430332
488,0.8742419993111196,0.448344128188244
489,0.27169786498159204,0.3709604678750794
490,0.9879204294951249,-0.21472048568997826
491,-0.923088194772487,-0.3721953136047494
492,0.491483071723387,-0.9234002326768802
493,0.9688828804811779,-0.258859726337476
494,0.27210736961837984,0.3672299120230358
495,0.9555363802684029,0.38093326382733705
496,0.7621950471484372,1.0839492370792936
497,-0.31673879625654316,0.31179179962180015
498,-0.7830750694644057,-1.1186115270163768
499,-0.853187066663688,-1.0435469219163116


==> csv/one_shot/constellation_after_training_step1_0.csv <==
,real,imag
0,-0.6195358859040655,0.5806553868874337
1,-0.10549878812704007,-0.05295249605608654
2,0.7450386646648081,-0.0845867830967679
3,-1.444238055580087,0.44873882479443666
4,-1.231335206608048,-0.6760616238319893
5,-1.3562876115810067,0.25270966561860947
6,0.1446477292856653,0.18368900720246434
7,1.6354906041046284,1.3292125646075854
8,0.7063256864907675,-0.1623504025838371
9,-1.2135003851244,-0.17487786432182154
10,-0.3889483646336896,-0.9645891580706137
11,1.8101750631525682,0.592100272228713
12,0.6703389350599201,1.0336946626309027
13,-0.7615032058996507,0.16811520655443288
14,-0.5411218589589611,-0.7704172485282792
15,-0.3097795343287444,-0.5838822423206933
16,1.6771841575699578,0.611451278462348
17,-1.3105054966096816,0.44454825344693905
18,-2.0050151420080513,-0.9726861204808264
19,-0.18919204977287857,-0.12359542854615149
20,-0.5901262845991107,0.073970038160669
21,-0.4361020447036752,-0.8901154585434012
22,1.3697890807132262,0.7962703444392722
23,-1.5952686673200418,-0.4781220668580895
24,1.425499480420506,0.5031551605199902
25,-0.20380668396010823,1.1109985168631833
26,0.07930240945306047,1.1166235453714626
27,0.1650772224169482,-0.29947969049119927
28,-0.23245989304882245,0.7454494131665179
29,-1.218322113699994,0.5275286851504142
30,-1.8351654623165516,-0.1829323009088364
31,-0.7279973862106536,-0.5993573775665207
32,-0.5705635170690668,-0.8037397427568829
33,0.5716645697898138,-0.9287103924952439
34,-0.001648748174632654,-0.582700788346916
35,1.572984995531516,-0.03736462239246966
36,-1.450990512817867,0.40305064827018305
37,0.4572536278720181,-0.17918904333977553
38,1.2753015074498482,1.1358327901581031
39,0.323949477509742,0.5474048715241742
40,-0.04104066753164759,1.0264874628258578
41,-2.0656310094548633,0.7249717696402775
42,0.045184453248748195,0.8986656865324618
43,-0.09044478380510472,1.2090484727412636
44,-0.18541241221545202,1.1282263389202367
45,-0.44566647951507216,1.2750317336952668
46,-0.03760029311196198,0.9379390824972563
47,-1.0963497303028564,0.8444914506313694
48,0.7732193729580443,0.8553900554479541
49,0.36959505116916436,1.3054907512372438
50,0.3613553358051279,0.3447095242078146
51,0.9251607444909394,0.3291197072793888
52,-0.29516148582414914,0.7025426359494249
53,-2.4028946880298565,0.39942422881232087
54,-1.7247637809568295,-0.98294171427929
55,0.7860985835355954,0.47533833966181405
56,-2.3613011125190364,0.49193351405204705
57,0.9776527460407402,0.13254496988314107
58,0.8928122860968436,-0.08767679585642942
59,-0.5392599113395756,0.5176239577092325
60,-0.2558860174258966,0.3838157312893971
61,1.402236852876339,0.9480732842712722
62,1.1195122702949027,0.8145639387368072
63,1.2137774253380373,0.09784151630670077
64,2.8349101571334674,0.42240827072189735
65,-1.211351179161241,0.5237854444104931
66,1.7137476897605675,-0.25880772959168435
67,-0.1623950189288687,-0.30799574746852854
68,-1.412889596350166,-0.5650208739715796
69,-2.392621296628427,-0.1343862889167616
70,-1.8513130784234533,-0.9068323374576506
71,0.21663375924985612,-1.0520490500761763
72,-1.7112834746518655,0.1045167275557746
73,-2.054071182028204,0.15313192795810943
74,-2.3656798803439747,0.45264709032547323
75,-1.6885579254021992,0.5522227576315475
76,-2.5644638778094624,-0.5221601515597338
77,-0.4982808344645365,-0.5048831855250496
78,0.34515881694883077,-0.12603499878366095
79,0.6077008161718566,-0.5159596320508003
80,1.6535054513914427,0.511283122071827
81,-1.6685415990879915,0.17401517231573924
82,-1.9647585153199287,-0.5261916544406403
83,-2.1339074174301,-0.07876961482609679
84,-1.5733861962640043,-0.1247934842279539
85,0.19908260588928944,-0.2986621010282276
86,-0.7780643975000145,0.20198954538501604
87,-0.261607676692439,0.34883966205616007
88,-0.0900003785978182,-0.492957813297313
89,1.5381874203499406,-0.5137443936233338
90,0.2834490150981226,0.6806763550522281
91,-0.24014425809261214,-0.10984304890810388
92,-0.17740629532050692,0.5602059074485474
93,-1.0886971148502185,-0.28822633522335356
94,-0.026313413346071728,-0.44012853944677793
95,0.5838409596344469,-0.8972298239914012
96,0.7909080026086923,0.25664661097959607
97,-0.03633143822585529,-0.3132794713748423
98,1.3026640101729816,-0.3673457103674293
99,-0.7034758522319146,0.26763487630334676
100,0.6012911066203784,-0.48717184182943507
101,-0.7955140277241799,-0.2867190147439303
102,-0.8723525819655154,0.19396906068540062
103,0.8104914822370987,0.409831172265833
104,1.9559773119857662,-0.10448788014619226
105,1.0153396814752347,0.06013499884089795
106,0.7760229390310637,0.6647604449044007
107,0.2201410814200401,-0.20784247639271017
108,-0.2471043659163097,0.5581577922419213
109,-2.7085786131299328,0.07463044364381366
110,-1.9336571495552417,0.06636782491406117
111,-2.671593322959938,-0.5501632600941189
112,-0.572997571271485,0.015406635742866362
113,-1.8194303371279703,0.3633290801632919
114,-0.012741436924323661,0.8045070321570655
115,-2.810922687586751,0.3794808138102452
116,-0.3212561886962697,0.5305358776774098
117,0.300870951634235,1.0517528993365561
118,-0.6352185810377655,0.4704646276638727
119,0.15394990273077988,0.09786229228083851
120,-1.8668673101534812,0.33057552541931784
121,0.08870783546014344,-0.3129655877284286
122,-0.5654279778153232,0.13449410408900042
123,-0.38319113564419915,-1.0312392564089772
124,1.6576933645308876,-0.5460264891012148
125,1.640463293777396,0.12447067597405276
126,0.19322731126412063,-0.9514569453884791
127,1.2014427885078074,-0.9024829474601831
128,-0.9766627914005123,-0.6949973563077276
129,-0.7607549295793454,-0.6560888346030096
130,-1.8001987749512374,-0.7393900881784032
131,1.556065958872604,-0.42769427866288273
132,0.5553377427526172,1.029301042564813
133,-1.2366702271811314,-0.48410162001308477
134,-1.7472349605738047,-0.615673506131301
135,-2.0970042190065654,-0.12950517083756968
136,1.4152608882044568,-0.12943417072014848
137,0.9463944355843728,1.276710974663532
138,-2.9764183928294505,0.2351762853560444
139,-2.4888615324790795,-0.44419210008553434
140,-0.01712687447538625,0.3184434378562287
141,1.009691645433097,-0.05482088615166355
142,1.8076809243370962,1.0018316170520132
143,-0.9859157824512472,-0.18970249350394386
144,2.3780487927918963,0.1410643988668994
145,-0.03455736260486956,0.10425330621556493
146,0.17789822112040773,-0.3568333207478482
147,-1.0038028611633465,-0.5434842291719285
148,0.6082958605717314,0.31704774751821
149,-0.24270443832073754,-0.8458144461125068
150,3.048295740667928,-0.046177917973839036
151,-1.7177783848918964,0.05057157030030298
152,-1.7098134705380241,-0.06097484229280539
153,-1.073602582075018,0.0068898925630758185
154,-0.47118127781662283,-0.35015382581015186
155,-2.227388043240577,-0.5236480993334138
156,-0.7827590093976091,0.05813227024105731
157,-0.4002510163549784,-0.23481583281239224
158,1.3797509553610852,-0.320411085157812
159,-0.4124605833212299,0.12033994895376902
160,0.8351264177986465,0.11220082883898723
161,-1.4387288403214828,0.2374103217423957
162,0.08437258088941428,-0.725273477014541
163,-1.0864444948983971,0.00195338952456809
164,-0.38592758545505806,-0.5577309275747638
165,0.2643317409981174,-1.0233759752792753
166,-0.8165719440101719,-0.20450551335343936
167,-1.1984550210653906,0.6709433688345399
168,-1.160391326819904,-0.4701844068911786
169,0.35256745062441136,-0.3075409286471701
170,-1.1193419345849323,-0.08539775287619915
171,1.606293919745403,0.5076593098484112
172,0.34225518008334005,-0.653845207625184
173,1.5805613427954563,-0.5560028751186974
174,-1.389650684189928,-0.4764934241448409
175,-1.616125546818294,-0.2663447482108246
176,0.743609994314297,-0.4552554317419717
177,1.2797762274941706,-0.48899425216091935
178,0.24325955916676112,0.7282511420670854
179,-1.2736954719810292,0.21102829286804456
180,0.6997833698091236,-0.5416847117281424
181,0.5854674647546784,0.4900663087019673
182,-2.1752702021878694,-0.07476858279550748
183,0.2745575620826082,0.44921195703777955
184,-0.31310992542779753,0.9395921822747065
185,0.6017074116487169,-0.2117093823619031
186,-0.9730563931962922,0.09660463045709608
187,-1.0071496303741592,0.897302142969711
188,0.6379420691130218,0.8148261847451578
189,0.18479692872736683,0.08553235333583081
190,0.38584995560828844,-0.77191155281148
191,0.04117950153514565,0.477806533719826
192,-0.11947917606781616,-0.3718020454269762
193,-0.9579863306590813,-0.557190819452518
194,1.3392810372111443,-0.449142597246547
195,1.7511238536286646,0.73663553880228
196,1.8629594051009646,0.8260462649218269
197,-0.6640868945947145,1.3349236798494493
198,-1.307159408784521,1.2186116987567324
199,-1.316821764929828,-0.5531182096581482
200,1.9946438437844674,-0.19533684607111917
201,0.6592161186887037,0.5333593664621145
202,0.012398827681547035,1.2317990172808657
203,-1.4483315812667765,0.255067160850252
204,0.10013300826385875,0.16262565836372558
205,1.0612186951825027,-0.43457781196774553
206,2.734385527521146,0.1996718129846192
207,-1.0881445664445217,-0.20460349205792153
208,-1.4180766590172993,0.24686198258018197
209,0.24393268892280984,0.47151483313721915
210,2.068334547330419,0.6708486710239279
211,-0.7410564133441849,-0.2738797993430093
212,-1.087085192962356,0.37182567593707755
213,-2.332628459158122,-0.04749780355831559
214,-1.333618786657145,0.5494378156047647
215,-1.0229140817279985,0.7181433646152562
216,0.6213709247409799,0.07647855529467287
217,0.6812517192757805,-0.13818621501718342
218,-1.4885878703178848,0.08560816430753522
219,0.3666940784918954,0.13810012030135668
220,0.2749372256310386,0.8394344315576705
221,0.21608948517068888,-0.620880298576173
222,0.9689779045826813,0.69153544729954
223,-1.8895876926135933,0.1223526719873506
224,-1.266999234240625,0.6676188829060249
225,-1.3618301301456985,0.32442400317734926
226,1.0154163914163385,0.22916200075198634
227,2.1214366512691885,0.37577955247796346
228,0.8525111182345421,1.257661866824904
229,0.9115371510338007,1.1489593109987815
230,1.6582485319260694,0.720458717703584
231,1.6787667052053248,0.9843719106152976
232,1.416997325630093,1.131890456463436
233,1.6955987860892439,-0.17573349280346795
234,2.260364616652061,0.7073904552526427
235,0.08988981703530606,0.6433751738306587
236,1.5720237515280835,0.8699810346898631
237,-1.232038177661828,0.6407543559209092
238,-0.9682688774519584,0.33585972179547324
239,1.0560947305341688,-0.19243068583459289
240,-0.05805392627331616,-0.5041552624476117
241,-1.4025013009499292,-0.4124489064410945
242,-1.258070088779138,-0.7180420814076879
243,0.9638910009756805,0.20962873411761654
244,-1.85243174327134,0.34822434793419743
245,-0.12204660958073231,0.21194657839963582
246,0.5437549888661567,0.7902827713281976
247,-1.2809256927546457,-0.4037651614059415
248,1.389530241982721,-0.4902677526001305
249,0.9093270628374784,-0.5211843408196168
250,1.2662742241210345,-0.4189814792326441
251,-0.5328043354155115,0.6393091312200231
252,0.9598892743029616,0.27353642708848347
253,1.3498889196476853,-0.6099520869534549
254,-0.033749498179984655,-0.8686383295487409
255,1.2616234544277358,0.3779995753334192
256,-0.6447147779039275,1.0456725322203109
257,-1.579619135217958,-0.2867000103913301
258,-1.8065216067608554,0.6092988977179365
259,-2.1712976586467247,0.6887191158398146
260,-2.893353294247095,-0.5982027523906819
261,-2.5290364147305806,-1.0307634811257211
262,0.5357904115783544,-0.5844533539505596
263,0.5662700376139754,0.8102868079692724
264,-1.7775327645301768,0.8867024616783039
265,-3.384084211493392,-0.3889228458436932
266,-0.15237711738678839,0.23803412848803623
267,0.8586361128541286,0.27407370668097997
268,-0.3558217531142148,1.1387332928973009
269,0.5788974138181548,0.48944435612895537
270,0.6215220905913,0.3976369462616045
271,0.013560694011617922,0.1313710911988908
272,-0.504723915595293,0.8942063087382145
273,-1.2307627665751508,1.025956775098921
274,-1.523789792286658,0.6944600969127069
275,-1.2042868653817684,0.9891769015101688
276,0.054527281858008335,0.9693781230142248
277,-1.073576879243749,-0.18339304519781005
278,-0.38250474855932465,-0.18591264743657795
279,0.3011163960997774,-0.23078274733908793
280,1.1550316075312868,-0.08120789286457768
281,-1.112144673472418,0.14200545325089708
282,0.787895975477814,0.2880158570699822
283,1.9311972467211425,0.5626442420919437
284,-1.3491893635979122,-0.6035911274012082
285,1.231370762014726,-0.8944205511738739
286,2.6923744768525633,-0.1518620920224567
287,0.5151221377685626,-0.7605648739141359
288,0.06716264353882752,-0.05311941813510779
289,-1.6559496862123597,0.11076786643528505
290,-1.423595115668243,-1.1842720584997755
291,0.3009316471399807,-0.7446362270009409
292,-1.3766632203992857,-0.508983233177979
293,0.3336083669160467,0.3565011788129889
294,-1.1748884630478416,-0.47425835147796064
295,0.38330238423633556,-0.48905768252539505
296,-0.5923719109375163,0.5199391205337685
297,-0.7562096510024364,0.7997353086524295
298,-0.22550084365806686,0.8335672109444549
299,0.7890318236346454,0.24987652407397543
300,-1.0040724976596456,-0.11627211097607512
301,-0.6756276636482437,-0.8987396371702048
302,-0.06336951647533642,-0.8193621261437941
303,-1.0376139786093894,-1.217760901175952
304,0.36112267995334824,0.15782279063922128
305,-1.770795155353574,-0.20119054285571994
306,-0.25522697178234316,-1.0713572024743547
307,-0.7355720936470411,0.2905045741917891
308,-1.131069314438764,-0.2805072809702384
309,1.3331378502800086,-0.2806004191933034
310,-0.15820576976104633,-0.5471702300372487
311,1.8125739411941202,0.09579000659245648
312,0.13312610127690466,-0.45099994577498437
313,2.120377507755133,0.11182257626717113
314,0.7821856742575028,-0.4668790095367591
315,2.5834208008886828,0.7718335401125691
316,-1.5261739721295724,0.6895898244834604
317,-2.1213152605022008,-0.3231841011732243
318,-1.0817534726927078,-0.7592362278901366
319,1.4027315436111643,-0.2899165290666914
320,2.549123407988364,0.08532318069526966
321,0.5316949814755475,0.05928020299857777
322,1.3851663071228886,0.9513722894261777
323,1.509848497425536,0.42317737748693623
324,0.1262329657502976,0.7105136506454168
325,-0.21716843605727318,0.859413830690593
326,1.505384705477788,0.9027590343650413
327,1.9860287211439038,0.680172508395431
328,2.1039752674877565,0.13175678758935325
329,2.012842201971238,1.1900811112189689
330,-1.1642976586040934,-0.5347530783315942
331,2.2337985157140006,-0.6259115919438335
332,0.584469051851772,0.05659283474947001
333,-1.44844321761932,0.29897371269956097
334,0.5968619208859222,0.8140450716385145
335,-1.1587216679348211,0.9658342152235733
336,-0.4657006164211461,-0.11626145396134868
337,1.6964293430184576,0.2976990591941221
338,1.1445463917901821,1.1126696014270108
339,-1.7564036415196194,0.3785863518777326
340,-0.7644769243215243,-0.2394770032257088
341,-0.04699567271247862,0.5444413511777234
342,-0.5177808202081008,-0.5780839946254517
343,-0.7975439810935196,-0.5985293261336735
344,-1.2202998403181646,0.24613188794073934
345,-1.2003699640740262,-0.2712777087269523
346,0.060811070992740524,0.41624492145058156
347,-2.6622606853802835,0.12946798472875842
348,-2.267512039139422,-0.1661956397312595
349,0.7259428914340459,-0.6709724301854232
350,0.19276157254029216,-0.16898069434022275
351,-0.658511420147078,0.2872497366376827
352,1.1662455169739998,-0.03950664101793915
353,1.5445727836918224,0.07263346565306722
354,0.35313511988979784,0.1963925441846052
355,-1.5784020299578538,0.6469408313675918
356,-0.5431468741500834,0.510030906201228
357,-0.3417865646129572,0.06306280017880805
358,-0.5227742465904265,0.5719638208760941
359,0.3170296210836936,1.0894252346488305
360,1.0697602716793722,1.6560121893475526
361,0.7172704043915221,1.4861287639164924
362,0.20122927884251518,0.6920586799676308
363,2.626932414796936,0.19391374335433065
364,-0.3581349945544532,0.18989490390902045
365,-1.3974638465017388,-0.14878902870921354
366,-0.18154107864625918,0.574384685396215
367,1.149079165891107,0.23234075543855587
368,2.003047203943187,0.3466291130994876
369,1.6848957727044864,-0.06711112682620235
370,0.9983053772049498,-0.5181569455995224
371,2.0921455600350396,0.3984344206272302
372,-0.417902584340028,-0.6959749555890817
373,1.0745416493186721,-0.11641366566783033
374,0.48508633036339827,-0.1426153287505176
375,0.8099829506216225,-0.6768479745332856
376,1.5842295174117045,-0.8782052778249598
377,0.4718757157970537,-0.29560633120458574
378,1.6316809024112444,-0.765053163787963
379,-0.15136098641926973,-1.0896393141820482
380,0.7590188760314873,-0.22111588933841483
381,0.5912672086785623,-0.1539605652898122
382,0.6883259962942151,-0.7986317926421556
383,1.040084560088159,0.5799997859347072
384,-1.2491451312332702,0.744635362211944
385,1.1663377515490516,0.14605301448499086
386,2.043672067321375,0.0891477613330308
387,0.980091930398958,0.9864320917573882
388,-1.0479403967663212,0.6631389332037154
389,-0.11415908185876071,0.593097041367244
390,-0.5244875634189649,0.7431595608405801
391,-2.155380596085615,-0.03518769313649292
392,0.9634389318653248,0.5722033362873341
393,-1.6256694086608452,0.18316220000695244
394,-0.21605702830196163,-0.8385574515007872
395,1.9072380132671605,0.20749783041193445
396,0.9114426121104341,-0.3311440799328015
397,0.48280588741334945,0.5360497602184598
398,0.6115738106951962,0.8492270315806938
399,-2.0169774344154727,0.4074927751924389
400,-1.728517066362494,-1.412800808508727
401,-2.0005501847473637,-0.21086658169453346
402,-0.3570789868476615,-0.11023424965485287
403,-0.5798078624120897,0.8036006829698216
404,-0.5393483822041905,0.5887874157682575
405,-1.09973759481551,-0.035691710495112404
406,1.0414748033785386,0.6133132153913354
407,-1.7903069214335396,0.0426188284856045
408,0.8977552342252554,0.5333948877316307
409,-0.46341477405763476,0.04793985605564663
410,1.9407320977308813,0.3084841208638746
411,1.4041543980318023,0.963248481846114
412,0.12257842118889449,1.216580666807274
413,-0.03314011893216988,1.2331500115909466
414,-1.5553953346709273,-0.1072750305253761
415,1.3250311539097046,-0.5839152843414216
416,2.987634493168382,0.12678387657168436
417,-0.3793700394516384,0.43012341333054444
418,-2.018034942523665,-0.5053463256035724
419,1.4330338919228918,-0.16109384002927415
420,-0.2966334072156573,-0.6997762383337608
421,-1.9978352089042395,-0.4732782830083138
422,1.4034100556558773,-0.15361395701147745
423,-0.5869495786425867,0.49384140363591567
424,-0.9554648335265499,-0.003691198003913692
425,-1.400483953521814,-0.29560614482222025
426,-1.204376457992561,-0.10731008929992294
427,0.8824995014417109,-0.18171079860755904
428,2.0907403498790886,1.0301294466877122
429,0.17356975523159024,1.2605550054138954
430,-0.7802992676650476,0.32455404344096406
431,-0.08155030405198087,-0.9714100538975563
432,0.6011573188432511,0.5776000900381223
433,-0.5236193019190407,0.3498387257477026
434,0.7125299934938372,-0.6052416069515975
435,2.347314231354356,0.016105136451285227
436,-1.1863163182667262,0.21892537269881523
437,0.48824949015337854,-0.276335067553635
438,0.9023295883390852,0.8713747571777953
439,2.0858654107112757,0.2669155289268718
440,1.3840895743457073,-0.2870056499209658
441,0.5679022311049103,0.7312298731431766
442,-1.8183924480621132,0.3461384450672162
443,0.4149926413073204,-0.04327621857875538
444,1.4719486460137123,0.37309011338959625
445,-1.0313893378394887,-0.06617656769022556
446,0.6943477842176402,-0.7873687897440136
447,2.7501077500645095,0.19607437967736957
448,2.516542579077002,0.6475887694346765
449,0.8473474938585187,1.3451860244959488
450,-0.22290856905144388,0.8379061639476738
451,-0.3370577284090866,0.43151923219218313
452,-0.136508182939661,0.9501227118435412
453,0.5732042725176303,1.1105276061372578
454,0.19332718455109224,0.27254307602955746
455,-0.5783711693467837,0.10121302154606775
456,0.6338239023975626,0.17993004558363077
457,-0.034489755610278255,0.8010102220595317
458,0.8974933342934461,-0.021605916184866042
459,-0.16328566777985856,0.965381638527554
460,-1.2866319525823777,0.6182698848518448
461,-1.5469453475519352,0.18329019286245124
462,-0.2743830121644696,-0.40282990196647434
463,0.550632434669144,-0.6845994960209928
464,1.0038836648905498,0.9959645169863325
465,-1.154328974475301,0.28392485205841456
466,1.1249551684621164,-0.11736926020975919
467,-1.1962588141598978,-0.46176408935422486
468,-0.8090843189344645,-1.0730410412913274
469,0.3805481931052487,0.5991140441665171
470,0.0890117973012485,0.18432524194603078
471,-0.14859580539793488,1.0739017083779892
472,-1.1188314821921381,1.2376561994443727
473,-1.7342466102229348,0.9246600624416897
474,-1.6920900872013123,0.6025318309304802
475,1.116021758318449,0.5261659506519158
476,2.4114862711068876,0.4660276419147661
477,3.1939416433064203,0.7224798632174534
478,0.926312484335557,1.738758829134313
479,-1.5662165772309324,0.6801609669546413
480,-1.5872884151233413,0.4176690764396019
481,-0.6680931976663517,-0.33212650606471145
482,0.9596536953546021,0.6170885911788496
483,-0.5348778697575531,-0.3351692189326543
484,0.1150236721117441,0.9883896795917577
485,-1.6640537517250495,0.1731994884350046
486,-0.5998138902216058,0.9581694470953585
487,-1.9576934831238952,0.6334523445462876
488,-2.4747332347992916,0.3494044042261963
489,-1.6422253666697277,-0.2931941551529203
490,-1.594686078410457,0.5205813793681904
491,0.7967114122233238,-0.01707612712201253
492,0.8939700174130184,1.1426183338447173
493,-1.3691832498699656,0.9628710837378147
494,-1.5989944475681226,0.2206585052789124
495,-2.0068180806236398,0.02022200897683973
496,-3.1936741234767805,-0.6261059186765485
497,-0.4179298697168603,-0.6500225192726903
498,2.204645865787707,0.3295713339579111
499,2.6121742354543946,0.8344482826162948


==> csv/one_shot/constellation_after_training_step1_1.csv <==
,real,imag
0,1.6777076159071702,-0.18327531512679052
1,-0.11842085617863563,1.0114331121310138
2,-1.9141894080611754,-0.6586212948863268
3,3.7029903920553364,-0.9999247025308844
4,0.8800338454091353,1.7126804142965855
5,1.7600547783095744,-2.217470940709876
6,0.7780988475368553,4.103003195127346
7,-4.896513744958154,-2.9123402186443355
8,0.24166648167106108,-1.9915318241338944
9,2.5321825362573596,2.1930221645400296
10,-1.7904603892273256,-2.436847918751466
11,-0.4507025653770116,3.925055363949458
12,-2.35409037054177,-2.2331688313827875
13,2.7468665025350494,-1.767532617224579
14,1.0864920133976994,3.7641708867539823
15,-1.2970141678710707,-2.375299234922981
16,-0.8538656858635907,2.9311105932733033
17,0.802377405204453,-3.8038537789670346
18,4.580653964323299,1.1068804626259992
19,-0.6178564482601769,3.34932824667824
20,-0.12903070016840168,-3.61369923308439
21,1.0390349894792066,2.868338351868285
22,-5.054803800405862,-3.9699112397018435
23,6.067946710181391,-0.2289686708637646
24,-3.582611997742176,5.944059103907795
25,-0.9673999925716257,-8.933284269015067
26,5.95570292715974,9.59394730399373
27,-7.243140542762246,-5.543467260564133
28,6.0729830283120885,-1.249347594479218
29,2.626801923506515,9.560990632150288
30,-2.445670015012176,-12.046480646788398
31,8.278801543131475,11.17652196781112
32,-8.19683969583755,-4.740342169861518
33,1.2415590150159677,-6.314869185342017
34,1.6438734469493483,10.118944310330303
35,-10.025254915494552,-12.685308238053434
36,13.008801183051482,7.308187159235497
37,-8.044001351251906,4.059210791285902
38,-1.4646523694928666,-12.727462551390742
39,7.587030277035566,16.826701971076456
40,-10.2713467426135,-12.942781325742732
41,15.418952174480241,3.887909473921833
42,-3.912250795877104,13.459277155611469
43,-4.980853625681266,-21.355366339100815
44,13.845539236084655,21.287239793750626
45,-13.642687946434167,-12.229938753846895
46,11.073513570750507,-2.6097048899435915
47,2.2064319572070747,19.29000498239114
48,-12.839601725840783,-25.67018910548792
49,17.32659697658216,19.4599337191879
50,-15.948140251537374,-5.095957111927419
51,4.603324317209484,-14.003740389276713
52,8.129898865462593,26.584633719819593
53,-11.1515064097338,-25.27002637289093
54,20.592947419055672,16.854698641510716
55,-15.326469101020592,4.170310920256777
56,6.253688606765815,-23.361566744408385
57,9.083269368837387,33.5950381167988
58,-23.946541257372857,-32.410726102412546
59,24.927353485200506,13.6623353506758
60,-12.883079175964397,12.395395862298065
61,-6.3269391905798535,-34.378039890578414
62,19.550331928486234,41.48528108233664
63,-31.12541122297075,-31.334249905223658
64,18.518737293022646,1.1963912875037117
65,-1.450016330010527,27.364076300559475
66,-18.116973050405385,-42.62124150957646
67,29.0839626101084,39.050863382544954
68,-25.94570686874461,-14.95926310781918
69,20.70583184182212,-13.529681890669144
70,7.475093339747032,43.79968262271553
71,-27.880824758866762,-50.34071685804817
72,37.77283812291147,33.0250031975781
73,-23.62855986751948,0.9732262378013221
74,11.326553441079056,-32.925506738943625
75,21.1128469679272,59.66904899368634
76,-34.17094519635211,-53.627834105022885
77,37.514234277531806,23.271475274579206
78,-24.286587210188056,15.896886142800582
79,-6.781166677047175,-55.4689858626015
80,28.378169450906242,65.39502284305044
81,-40.68867007034707,-49.47298825091565
82,42.43743532203713,12.977516481557188
83,-10.885581803325678,39.970331157125564
84,-15.973694007446795,-68.15430679533007
85,41.47500198963838,70.02974894033548
86,-48.87055108615702,-41.41296132530054
87,35.34319926097359,-10.011719243721807
88,-2.9434983003955395,59.06950272423267
89,-38.13030205606997,-86.13945671972834
90,56.46731301360675,68.96167518331443
91,-52.050521056510746,-21.480329024843066
92,25.965336834456785,-37.73836195105136
93,18.890298682495974,87.66705919503387
94,-54.47261602060704,-95.2621044725243
95,63.9665791722054,56.8135126839227
96,-49.49601515340384,6.026632051762569
97,7.66397995257811,-73.34284751103019
98,36.56568145097774,108.16673872898369
99,-68.46180987805923,-95.96845689437234
100,69.07924396189694,38.50386300826367
101,-36.21353127970835,40.603050791791745
102,-11.754388972409032,-102.37590021766779
103,60.31574364124583,123.500004956944
104,-89.69460692120316,-90.58142728803485
105,68.38674459324177,5.7858613568491855
106,-20.485639877308344,80.5870859580902
107,-41.47610824016544,-136.1576324430069
108,89.30050537248,133.87696542055977
109,-89.36339892824225,-61.20593443031663
110,61.91344958433132,-33.789791749687595
111,12.157934383815004,129.82219066706847
112,-74.86331466961187,-162.45613321808815
113,113.5585680590164,124.30639689743097
114,-96.61668705153218,-24.08970756129998
115,42.46061001887787,-90.65531344568781
116,43.89090593827726,176.05165097344522
117,-111.24728989767748,-181.46893889407053
118,129.91015109168515,100.90643167370172
119,-88.37144820021368,30.527356342856955
120,7.6169467698548345,-154.9434629740931
121,86.88938890245537,219.14211144607788
122,-144.06493768427435,-182.5326715749628
123,136.40149698773382,57.25253205566446
124,-69.34300128274126,97.37815300586894
125,-44.94296811893432,-224.96181725480523
126,136.31314581293356,247.1704800844035
127,-176.32877246421577,-160.72396323730396
128,133.65766422424494,-9.053750164706145
129,-22.801427735109755,188.5449150119707
130,-97.6645415481828,-283.65367312758923
131,180.92454457537517,254.8684590016756
132,-188.5292409568117,-107.4997870190863
133,107.20087843666232,-101.26677588374136
134,37.675116374397476,279.54762829608865
135,-161.54257182437055,-328.0853023941088
136,221.09553658383345,231.98180347668284
137,-186.37338130850338,-25.763890605417572
138,64.44735081516714,-206.6290186389528
139,111.49013564472796,366.8030308846579
140,-233.11607629729178,-352.409668260325
141,250.5519627721222,173.38909751334546
142,-162.71652284241435,87.75431492107533
143,-11.732738475260874,-333.4694652838791
144,188.42134697672,434.26167940303407
145,-291.9793116417708,-339.886247023835
146,259.82530688363977,78.2549058053859
147,-102.39866329182198,235.67184285847358
148,-110.57082747441018,-456.06729243587915
149,285.56254208608703,478.4030882570679
150,-346.8485571911187,-283.4997354187525
151,243.40457119321798,-64.10737915581561
152,-12.440894271148352,407.2995035015275
153,-224.76758555257018,-567.6519740293686
154,376.9655040850108,480.1369998174706
155,-356.32682792214956,-156.7748061096648
156,174.22379682092932,-256.34458661645687
157,107.14669292771305,578.0893564820227
158,-358.67251618941475,-650.2389204120816
159,451.78463809315963,415.3441726695628
160,-342.8243784031952,22.785372614498243
161,69.40802186182921,-476.5469867213608
162,256.6620394631343,739.269082820656
163,-478.7586806759818,-666.8713866095047
164,491.40087745397227,278.95227020234984
165,-274.0669663766231,262.7924301875669
166,-85.49321078058608,-716.1672240151953
167,432.49700011262127,866.0097555757147
168,-589.6031941839913,-610.9223862909425
169,482.5077045258465,57.22002831290666
170,-141.55926124250504,557.3359129813111
171,-288.8836959548687,-950.3099401634158
172,605.4408820796563,914.8942057772049
173,-666.3573150291451,-456.7314874784625
174,415.29443813106417,-248.81967686663143
175,52.28885436923446,886.1656326165148
176,-518.4712602641765,-1139.3558570235557
177,764.0269001147963,869.9296080196225
178,-673.354144304743,-183.00810956075304
179,263.4990555909761,-632.3311851521748
180,299.61548249056716,1205.4830896054718
181,-758.3406368056359,-1247.3897067461733
182,890.6433239043663,708.3464897398266
183,-606.9887167920695,201.389180503307
184,26.476067401987677,-1067.3775741057
185,601.4914809962099,1487.4103636459827
186,-985.4790734325029,-1235.6727763847612
187,935.5775246431933,391.86825988243277
188,-437.8115326356626,693.7349421196868
189,-296.34830783773555,-1519.1966964544363
190,931.6899327684799,1677.558646519893
191,-1171.37109984582,-1063.6130863921303
192,876.267517291825,-88.21846149358936
193,-148.6665084029837,1272.65456067214
194,-695.6802791784887,-1932.9800814304922
195,1256.614866134221,1717.545331211152
196,-1273.2666282534547,-694.9175332591122
197,691.5821012470003,-719.7181299822605
198,259.13281755163223,1893.853409514981
199,-1135.07399308643,-2235.489358118833
200,1530.6615469215144,1551.0040264015506
201,-1240.3020036963005,-106.17353270338981
202,346.9779272213957,-1483.093823293653
203,771.8945068661658,2480.2461455670186
204,-1590.6090418576357,-2364.921759643017
205,1709.7590194094118,1131.8538816469086
206,-1047.3748672707504,692.8145165060441
207,-154.14816164798867,-2316.2261974595663
208,1363.6142241959187,2957.437051260578
209,-1998.5736459414547,-2237.3481476255256
210,1729.527145428525,422.4229787496305
211,-638.9261710356359,1694.3722488001354
212,-814.981754230038,-3145.139971142331
213,1989.802602703605,3223.16131593934
214,-2289.2506557675997,-1774.1824550589802
215,1540.9981552499148,-583.6431602446763
216,-22.544554532843904,2812.7903564408443
217,-1602.8268445105018,-3865.2782044485148
218,2576.5781942233416,3165.8606956144913
219,-2397.2651060161397,-933.8777600194808
220,1082.1166648878257,-1872.4331276068606
221,817.9651527339327,3968.5947550211276
222,-2454.3841510078746,-4335.741000101539
223,3042.043716218276,2691.9478792003583
224,-2227.546770320055,329.4558899135973
225,328.69972251535046,-3366.178378768382
226,1842.7125565898154,5013.977088106565
227,-3290.76576586905,-4419.683542697844
228,3273.9371397789378,1700.5743850993488
229,-1722.5282631251637,1977.7604613764297
230,-736.4318574116003,-4956.941269629195
231,2991.8514572825306,5784.218329167138
232,-3990.219112530837,-3956.7356297483207
233,3168.80742702969,150.11017248279018
234,-819.1492531766621,3949.380924220981
235,-2065.3026918903506,-6452.729047167404
236,4153.449074378743,6078.423886852994
237,-4417.772783437313,-2824.5543193167564
238,2631.4035209153612,-1943.7790693379416
239,502.9048590167399,6098.552428072932
240,-3596.5629447001884,-7649.130709017281
241,5192.811653880225,5703.974165526957
242,-4441.734233063376,-954.7989575478236
243,1562.7105815357745,-4529.244279772929
244,2228.603445091441,8226.932135668154
245,-5202.60504568473,-8284.591973092503
246,5919.707334779808,4459.239504795493
247,-3900.4323451619475,1695.7691481928405
248,-75.30980803909597,-7433.727187846564
249,4252.648852408207,10023.51823787464
250,-6699.549412443707,-8080.818920415009
251,6149.487397346444,2220.928361897059
252,-2679.509700226089,5041.520560632466
253,-2266.2216518618943,-10387.46893962541
254,6443.832172424851,11176.06565326429
255,-7857.820714985639,-6774.115901283871
256,5671.447880126521,-1076.7096146672002
257,-681.9700159183576,8914.893090604624
258,-4922.345874305217,-13031.781430028588
259,8572.733834815372,11303.208280954137
260,-8407.470326727864,-4141.761456307795
261,4300.809122745772,-5383.37202990572
262,2082.199766585718,12972.622688958172
263,-7882.096159253802,-14944.34121560492
264,10339.877343166536,10021.057612287888
265,-8079.999656399579,-75.08219281503261
266,1901.1639909128144,-10497.640538655378
267,5548.034724077639,16792.773872694248
268,-10853.89361502264,-15597.819259210384
269,11390.561440269204,7004.958750132048
270,-6613.014046097445,5401.60081333839
271,-1563.9477410016252,-16035.058314624439
272,9508.52259683434,19795.110398845238
273,-13470.592650929852,-14485.420037842792
274,11363.338447847766,2066.9164248888446
275,-3782.484768802704,12100.762778421766
276,-6033.355243800542,-21447.250575343685
277,13622.522345323705,21303.379359821327
278,-15279.25313614431,-11148.427014952254
279,9866.934373692766,-4862.407090386187
280,504.12012459304333,19565.2551481632
281,-11276.273541004452,-25990.255418838376
282,17416.082380770127,20609.13337099518
283,-15761.63716916347,-5229.857538109386
284,6603.399980166783,-13552.667911711553
285,6213.202029571201,27121.752699562247
286,-16908.043210580367,-28805.804157893508
287,20310.489388217164,17054.264917433255
288,-14392.261466850427,3415.866737411102
289,1361.160061884677,-23530.14250826184
290,13115.98475601436,33847.81384576447
291,-22322.04257895812,-28903.217637746697
292,21615.601572479878,10089.318915732196
293,-10717.294094044306,14616.018348350795
294,-5874.998917563982,-33970.31063808361
295,20727.742804062327,38567.765098337964
296,-26761.11132233808,-25343.10360939895
297,20605.980807703323,-584.4149635065623
298,-4395.400347884832,27836.067712928696
299,-14872.224459707366,-43690.811531693806
300,28340.106883719414,40009.12516146276
301,-29328.979271898752,-17319.710712798318
302,16614.02852759805,-14888.847802568453
303,4680.149731191683,42084.34838920844
304,-25083.401584234685,-51193.16496289814
305,34967.64756437471,36835.10773264023
306,-29040.59904585043,-4300.25606179151
307,9122.117772979695,-32242.819907773926
308,16302.86818753645,55897.61900740335
309,-35634.6419895546,-54765.013386202765
310,39421.83311174007,27849.319473089083
311,-24943.185401239214,13778.390373971823
312,-2136.006414038413,-51500.764126855094
313,29865.623386010207,67350.25165680607
314,-45284.16946385224,-52569.82344055899
315,40381.55329847113,12191.398481621138
316,-16224.569225559491,36382.958835033955
317,-17021.392810307305,-70842.70835722626
318,44326.5230672256,74182.49916394032
319,-52500.81946568137,-42904.5491615614
320,36521.5887412447,-10448.671464935893
321,-2427.746159762526,62149.72071361662
322,-34899.40089693088,-87856.54566071052
323,58129.36977720666,73893.82496737911
324,-55503.56250797007,-24395.26612569312
325,26662.912957844434,-39589.00263315429
326,16461.46803373872,88914.81560754786
327,-54509.37733630097,-99536.90498121254
328,69292.74421786558,64070.81448835612
329,-52466.54220178357,3626.852387766605
330,9979.503157666972,-73778.08835271005
331,39794.11545172555,113596.81566376166
332,-73946.85516697119,-102544.24470899781
333,75482.03155330586,42678.69238332175
334,-41675.85097919557,40899.54011976921
335,-13760.324214320739,-110393.6280411415
336,66139.63901917046,132339.90905269393
337,-90687.11344541537,-93514.3776768538
338,74166.18058161113,8401.03705068307
339,-21816.740445929332,85875.71098110199
340,-43976.30931844291,-145611.16518842953
341,93165.44236747203,140669.40329226857
342,-101640.09444351042,-69393.92141068805
343,62926.48337077466,-38824.28498587368
344,7704.613562141974,135462.20173542606
345,-79043.48261901646,-174427.8801927522
346,117656.97317834181,133914.33961853458
347,-103404.72158293953,-28047.742570042312
348,39751.6893834344,-97457.16410074502
349,46469.93927755531,184923.15834160818
350,-116168.44981307471,-190955.22529289193
351,135610.2847888717,107718.28134418881
352,-92588.93004437239,31182.440876040113
353,3464.0968236351328,-163973.32164967724
354,92745.42643274539,227926.9588728973
355,-151318.30372780398,-188811.3385476413
356,142461.0327190659,58682.83278071083
357,-66186.10274567602,106981.39961679382
358,-45832.855598330294,-232582.7347932632
359,143208.41555460528,256715.0766810823
360,-179332.9191634717,-161826.0246020078
361,133493.05018926086,-14844.269294878846
362,-22182.187757518535,195378.65565824573
363,-106372.43352510297,-295284.12723238755
364,192874.8022570591,262699.4391684612
365,-194144.58005842316,-104803.10099161851
366,104367.11405458784,-111957.32738021063
367,39903.65683096103,289458.3421788577
368,-174298.82745523436,-341986.70260373066
369,235111.30997366275,237188.83582477062
370,-189297.46581159643,-14643.569039040667
371,51812.43330931041,-228434.5830357648
372,118419.06347664169,379183.74052720575
373,-243507.97309667885,-361195.3844877518
374,261962.87193355805,172555.11466958892
375,-158588.9801095724,108642.67071157368
376,-25571.09040752941,-356098.47278448683
377,209015.503493489,451564.6087770783
378,-305603.35645919596,-340933.7206553938
379,264661.3194138772,63477.10514870871
380,-96980.929941359,260783.2172445982
381,-126506.97138643241,-482521.0087579591
382,304313.08242045384,491354.5498726282
383,-350182.55319382367,-270096.8721849348
384,234491.25030368165,-91508.84695296068
385,-1635.6960612974945,432338.5747146084
386,-246271.8393813072,-591138.8629788335
387,393774.41947716265,482182.47608276136
388,-365484.35278180294,-140210.08015220304
389,163907.06586633011,-288535.7733566876
390,126971.27300458594,608144.8474998255
391,-376083.0175358416,-661879.7798025904
392,463940.91879374115,408232.5431915378
393,-339409.3379729752,52598.42701054079
394,47925.94700483105,-516993.06519402744
395,283925.8141352766,767184.4767317264
396,-502859.1727003341,-672619.8951991221
397,499173.7012266779,256520.18161573572
398,-260951.8797007312,305502.3592741104
399,-114364.39404601685,-758577.1308286607
400,459017.52894162724,883375.6721120776
401,-609336.7330196466,-601155.8874323812
402,482856.7352726314,19459.997314985056
403,-121965.7915248191,607047.8471135129
404,-318302.4368260966,-987021.0785199937
405,636162.506221512,926998.3336493823
406,-674900.3901148669,-428163.2690115978
407,399219.7804073599,-302235.81293095794
408,80759.11050083471,935556.7971898927
409,-552260.8879636829,-1168563.819809875
410,793441.6082296886,867330.0886261037
411,-676977.3936039575,-140514.85423302755
412,235597.7776551512,-696833.9504994723
413,343437.8817415795,1258442.0877474118
414,-796768.0866868496,-1263768.2293726795
415,903894.5375374125,676213.4787002676
416,-593312.4518593546,264764.7088095491
417,-14818.399284832529,-1139180.4118903957
418,653289.5160920729,1532495.6758644595
419,-1024257.4145731968,-1230571.588528187
420,937186.304910226,332502.50564844295
421,-404863.5150889405,776712.937425592
422,-350140.67800077173,-1589355.491039437
423,987088.893005337,1705793.2267610559
424,-1199758.3820989379,-1028672.7037576968
425,862310.1077548647,-172814.45112436963
426,-99398.60743213666,1366870.3716733847
427,-756951.8394631275,-1992538.4075979323
428,1310498.7661104642,1721269.8281583218
429,-1282848.0999431938,-625418.433512271
430,651339.0496554243,-831197.8649213198
431,324633.2607980169,1986979.1415537528
432,-1208072.8954003323,-2280953.1826275443
433,1578618.2307220784,1522278.9771946203
434,-1230886.9455272774,-2530.7389224612853
435,284054.2521395228,-1611608.2723114481
436,854170.7985685227,2568235.642912403
437,-1661247.5724946896,-2378001.8021022794
438,1738029.9327813233,1059875.4487672485
439,-1003700.6865952993,836568.973238085
440,-246798.2904499633,-2456637.9566377606
441,1458129.5109880788,3022901.2644120986
442,-2059295.2471068394,-2204939.271882032
443,1730698.9398504426,301837.18644988013
444,-569571.7098888059,1859641.5892807886
445,-930113.8533937205,-3280759.274593101
446,2085169.208356966,3249041.28475467
447,-2332283.5639218893,-1690297.9077849109
448,1499775.2282797564,-757472.9485412455
449,87767.50148337358,2999769.7591625634
450,-1731460.7977033257,-3971482.696988086
451,2663205.194641359,3138587.8326490624
452,-2401985.113530246,-781369.352145873
453,997260.1643477015,-2087166.671830689
454,961714.1492289559,4151892.252699409
455,-2589386.016512386,-4394338.661832204
456,3101418.148106862,2588964.6056167143
457,-2189052.096688953,542368.2012637921
458,193202.76551665273,-3611134.8438046817
459,2015722.4383152886,5173022.7144744
460,-3413923.4214500496,-4402477.36783077
461,3295381.474538534,1518187.5762147703
462,-1622726.5764838753,2255610.6414030576
463,-914200.7735364509,-5202045.953604631
464,3177569.4487018054,5887325.104730624
465,-4088184.968492663,-3851131.271185688
466,3135658.471224773,-117630.99796551978
467,-652853.5404329328,4274545.353057873
468,-2288645.9646504754,-6679903.712280313
469,4336237.823344974,6097236.4119003005
470,-4473971.917034887,-2616814.9703745386
471,2520082.577670827,-2305351.419792356
472,736541.8983300924,6447230.972845156
473,-3847129.5915219975,-7816765.2830447005
474,5342633.432939589,5601132.631624835
475,-4422025.831550114,-620474.93010937
476,1369276.6877795695,-4956861.585569254
477,2513397.7638062085,8549441.790256046
478,-5454380.042188445,-8349254.17584941
479,6015437.220310642,4217680.400197918
480,-3787267.7218595645,2147027.787571552
481,-355267.05807311647,-7894203.840998602
482,4585060.72252655,10288282.60890485
483,-6922012.994790979,-7999880.182107022
484,6153098.569001201,1816035.2876180336
485,-2448784.0212753103,5599459.157235765
486,-2632131.781543427,-10841295.590605237
487,6789100.269063177,11315705.631858941
488,-8014187.767599551,-6507628.92347894
489,5552567.652212437,-1649922.97137219
490,-333636.6471637562,9533247.478670107
491,-5361929.551129304,-13425100.231246857
492,8889877.554574765,11253896.046931967
493,-8461276.321830476,-3667005.0610242095
494,4034699.412200068,-6106385.312340571
495,2557197.421176262,13612784.072480598
496,-8352968.70665296,-15189659.468303552
497,10583283.516263537,9733261.349201445
498,-7982600.719318263,626485.596504007
499,1475430.1934736008,-11327447.58286324


==> csv/one_shot/constellation_after_training_step1_2.csv <==
,real,imag
0,-0.25821781936062327,0.758272480442301
1,0.06277369395949513,-0.2035510108225527
2,0.3520087387129208,-0.19018398037163953
3,-0.8309472910292499,0.681488306799553
4,-0.5436883230179987,-0.7814798951217996
5,-0.6495426569029217,0.6867255184882777
6,0.4835322731958192,0.22238638364801658
7,0.9879554961275119,0.980058250483563
8,0.1065774470301562,-0.7887152315462356
9,-0.8032822866978642,-0.04835756765424572
10,-0.2471835544748246,-0.9423035450370852
11,1.1374155815830957,0.8778877211701275
12,0.3700911563977152,0.8685340813170825
13,-0.4752093844017149,-0.15943530928741512
14,-0.417379377640154,-0.7596332571632968
15,-0.2023879883626945,-0.26721485424641417
16,1.0982926047612782,0.7511841834573849
17,-0.8989879971128609,0.23327625554410694
18,-1.032421093608764,-0.7294126839404267
19,0.149747183420433,0.07986794029857944
20,-0.35448758813959774,0.26099281722378986
21,-0.1803250597496557,-0.9618526885481715
22,0.8800726461553129,0.5905375104512232
23,-1.171243206729937,-0.5485620900148775
24,1.2146554962789389,0.7538373429157444
25,-0.11074795264872747,0.7600576609769382
26,0.33981766901587157,1.3737367214553355
27,0.052382990343362607,-0.9675810387375007
28,-0.23755793132523043,1.0772842709021142
29,-0.30474592264336536,0.8972443636716634
30,-1.090884020492532,-0.3175297466248184
31,-0.1765970133113098,-0.11179508484696868
32,-0.4234088179373328,-1.1684336885593054
33,-0.00938502621027576,-0.9040398777539788
34,-0.06417113257255166,-0.6093210837273686
35,0.8002039303059418,-0.36467268927520746
36,-0.8041948793676296,0.8608386330678368
37,0.5933242816404616,-0.36952095429454695
38,0.7857655073884751,0.9857263267132355
39,0.19643904841189583,0.443893244557167
40,0.19632437075474196,0.9873832315406006
41,-1.047747666859253,1.0889965075045953
42,0.6664234766487984,1.1511526498221878
43,0.052131202057978825,0.858347476656337
44,0.16022141416036045,1.1202168734690883
45,0.01709267315342544,0.9861403601490222
46,0.05974159784900546,0.7138400115479941
47,-0.30752006104863283,1.1128760548591228
48,0.6560925150999235,0.2601625240617082
49,0.24201795468729864,1.1173253104453826
50,0.2009774993402467,-0.09370096708834139
51,0.35181247625406914,-0.13684333358577594
52,-0.17331545754092118,0.9262532021555798
53,-1.023026224883471,0.9936080413906907
54,-0.9211314971227171,-0.7849860589511191
55,0.8034281063756175,0.6277534569873111
56,-1.2432957703118748,0.8483951131447194
57,0.8613369212280666,-0.3075794446069618
58,0.14077167365451676,-0.825784593928554
59,-0.1971220434859343,1.064007411272638
60,0.14931047336935485,0.10409730806094655
61,0.7858739637700878,0.4997163477384907
62,0.8302144843346657,0.5961343435576782
63,0.2761505827898656,-0.9077156856239454
64,1.249254672402214,-0.12176412028437969
65,-0.8119797468106907,0.9718239585284156
66,0.9614398989279358,-0.7218664084359561
67,-0.5415083108895228,-0.2908682827581175
68,-0.7370428795718718,0.3390095149732235
69,-1.0096134581123495,0.6371177411884297
70,-0.9816499507248131,-0.26266400199368783
71,0.2754688560361815,-1.0133991078614717
72,-1.0092353984799614,0.5193752356761157
73,-0.5685706506049887,0.9524180457197702
74,-0.7335823628504561,0.9341936827055178
75,-0.22531332294922268,1.1246066905791319
76,-1.1525208901752086,-0.24497670652203288
77,-0.23563009831532142,-0.5034453792478002
78,0.21649062478069306,-0.3387431982767695
79,-0.02135803281331683,-1.0046892298990313
80,0.980128781098395,0.02229925149496119
81,-1.0112582448582552,0.46436829486977776
82,-0.7599563548597357,0.45435507891477556
83,-0.6867418654160353,0.6980150707925441
84,-0.4985409959120736,0.527932598430288
85,0.24790657961868953,-0.5985952462263601
86,-0.499835180921432,0.27550627843598013
87,0.20564047689663784,0.47820979954086834
88,-0.3088380294835204,-0.9758539441107636
89,0.5873311033413776,-0.8931792387928019
90,0.2632377643411327,0.5867137550004454
91,-0.3153625645875966,-0.1927645369645382
92,0.29996434114472637,0.9543817435336209
93,-0.5815211835935477,-0.1634607967333724
94,-0.04750245568474156,-0.23166424424423665
95,-0.086661173276991,-1.2825273275193185
96,0.3612284722275576,0.2752435243338089
97,-0.18207900202102834,-0.4066271275831512
98,0.4382686169519845,-0.9597115421281193
99,-0.29898259758861273,0.9108015657411834
100,0.25692970826435113,-0.9555936973486956
101,-0.6442392956807723,0.3135796499160019
102,0.03488714433030839,0.8419179725537775
103,0.5591024344158212,-0.2924084683028167
104,0.5842053838986749,-0.9558276597327956
105,0.3658738909079636,-0.3598534443406645
106,0.2941940064409787,0.3038819887185693
107,-0.04419442514674715,-0.15832044958746727
108,0.21330380323531556,0.9328995502955896
109,-1.134285454224994,1.1943680451119503
110,-0.46894244102970156,1.0272452760160993
111,-1.1763573633097884,0.4926600157577935
112,0.11980091441344692,0.28175035343290444
113,-0.6682700223396101,0.859600236713657
114,0.49741645118113026,0.5068944773211488
115,-1.1329960999443422,1.2918228490661068
116,0.4613809666096071,0.40655403926744527
117,0.487697248389927,0.4287041651090177
118,-0.27698402394330585,0.5575906535421511
119,0.2307885325038547,-0.3138145853772295
120,-0.949544661543485,1.1551492222467532
121,0.35158073015893604,-0.2843339056288807
122,-0.38628982968894054,0.09613582599862908
123,-0.5194627789909997,-0.7601325742119796
124,0.5285013585080135,-1.4865739125667523
125,0.37322767873071666,-0.4848206370574409
126,-0.32342149637470774,-0.9097792048298907
127,0.05204340349620262,-1.461303550183427
128,-0.7121909216745471,0.408911210800736
129,-0.20630640908114695,0.017975915323603035
130,-0.9644419522649289,0.26388590523489275
131,0.8735418846821869,-1.078712985289395
132,0.4538832229828184,0.6736376025576831
133,-0.8407588158855555,0.061321619653265866
134,-0.6882452602061164,0.3752709233768768
135,-0.6638595590029797,1.1292506496487265
136,0.9088747050721065,-1.0491692771718384
137,0.5940818562480737,0.5675962762503188
138,-1.1679545176928579,1.6540627442382934
139,-0.8582161527888945,0.6332443045613685
140,0.43190008622879883,0.34151580992811104
141,0.41866553513692983,-0.8754580173124018
142,0.8494653362965117,-0.2873736033439571
143,-0.8892255483605872,0.12472908222182102
144,1.1974951945907961,-1.02984909215548
145,-0.32105618941636815,0.1780158354401863
146,0.05260978613719235,-0.22201831871169198
147,-0.7095218029325473,-0.016378017932217395
148,0.5410616435524412,0.33761808659848136
149,-0.4760592902778129,-0.7904803991375821
150,1.0602547076372693,-1.7417070475049783
151,-0.9309990101374005,1.3668068517819205
152,-0.33630185888402164,1.0235555401717453
153,-0.14411282427240607,0.4693632201804146
154,-0.195065044336367,-0.05318163119891274
155,-0.9236953523631175,0.7725825329528847
156,-0.1590386981840926,0.2868050044449493
157,-0.13548549929180065,-0.020137096668929634
158,0.3933956154501302,-1.3571365809950424
159,-0.3100032815320214,0.3199250585560977
160,0.39813005399975276,-0.4952423050928912
161,-0.4849572046951447,1.2175011601180357
162,-0.03741135939202669,-0.8435446724293493
163,-0.39334111035106906,0.7435747182454986
164,-0.2831592504511765,-0.259012328008868
165,-0.37701015861828235,-1.1798237525278186
166,-0.3757264938693422,0.7394386429131992
167,0.2606492936038917,1.2228501831522822
168,-0.7429479437985429,-0.12340161501926494
169,0.3079081166628105,-0.3794908871389746
170,-0.5333055148087174,0.38465748268618943
171,0.876506311177929,-0.5524838940278675
172,-0.48431149494425185,-0.9919066699343988
173,0.2715612979788631,-1.2787580657646367
174,-0.8406417166098307,0.7232709322649248
175,-0.38611307765349767,1.0891114678783116
176,0.35793305069646053,-1.1151668414887275
177,-0.05160885570544879,-1.2327659497576073
178,0.5405681967720686,0.8226229801779233
179,-0.5424872451949163,0.6386277586656135
180,0.1735212604789151,-0.7412674840678317
181,0.5371357610708106,0.053553331975028984
182,-0.9405789018074946,1.368737051699563
183,0.6753073799825873,0.13393621077324977
184,0.21939582372164285,0.7679813928784045
185,0.11424990789578318,-0.6856338196560643
186,-0.4326429683830554,0.6196749395898561
187,0.26399730366660423,1.539350925715475
188,0.7384364470944084,-0.1335401770086281
189,-0.2081458046924783,-0.25243437552525383
190,-0.28783380320743246,-0.9969605463041291
191,0.0808088767095883,0.5833095689955115
192,-0.19030684990210175,-0.08512990233570511
193,-0.47481756181996776,0.21497723509465338
194,0.2513475826344165,-1.4792038387881112
195,0.7345678172081058,-0.3977060499106208
196,0.8070566416667952,-0.5720219585075026
197,0.33924253594397324,1.5965705409361857
198,0.39483939670125373,1.7865178920427964
199,-0.6707565100408368,0.09942662477702216
200,0.5820746703435798,-1.4278121704857596
201,0.17909895193822897,0.08785609696364757
202,0.5217110850657545,1.1588184384559301
203,-0.33417029972628925,0.9210038601940027
204,0.24262077215895736,-0.09040544437563089
205,-0.029051575116669615,-1.2672665475353582
206,0.5922391948336962,-1.6489250662296415
207,-0.6898235502272314,1.0771952586849114
208,0.043250926367945336,1.2974480483553044
209,0.48080080059147495,-0.1175762851640885
210,0.8543002295867554,-1.0691766027332479
211,-0.6573341527837397,0.3445131317593221
212,-0.03552148078415704,1.2284161415992663
213,-0.4672819042634849,1.7064127891530063
214,0.36387216233446723,1.2692105542969525
215,0.18111424190191602,0.6674692073004171
216,-0.05645116252468842,-0.8468602182827385
217,-0.0539729362349588,-0.5345651327118512
218,-0.433574870494576,1.2965755804935184
219,0.37106291143687037,-0.4137319438196569
220,0.42950073888941276,0.32328437517399133
221,-0.38568241047137747,-0.8445691222072492
222,0.578898451489028,-0.1368373616622089
223,-0.5473744577231076,1.7187167545640238
224,0.5183277345692745,1.3703628622020139
225,-0.19893389546318158,0.7445568497304338
226,0.4443213501653718,-0.8166790839135808
227,0.4091142966290441,-1.5596244941616977
228,0.5604658570320131,0.5701579368575689
229,0.8353510774670907,-0.022463486188695342
230,0.4335514169720472,-0.992481701101696
231,0.8877268416406849,-0.2479723884533434
232,0.6640029381029001,-0.42061226818600095
233,-0.12328952500365861,-1.137175686642234
234,0.9580248425589164,-0.7654388839998556
235,0.06871475125114017,0.5877456648040237
236,0.8828217463560657,-0.4008109566364431
237,-0.07139609948781211,1.536124048831164
238,0.15775839627987465,0.9930170312583961
239,0.03156744390623806,-1.2683919436288014
240,-0.5215196105372456,0.16966952499718604
241,-0.2994530045031895,0.9940754643421422
242,-0.7743140145718005,0.2851649782393789
243,0.677313668510001,-0.46704846921236715
244,-0.26397936228789165,1.4708265188375156
245,0.16035920122148653,-0.1361797310416122
246,0.5177578518938648,-0.11822978027889391
247,-0.624246088861294,0.80901548366455
248,0.13724805742048632,-1.7209378774553907
249,-0.5217219644639662,-0.8635143052273921
250,0.18317338599603109,-0.8234173925381014
251,0.1938506086108966,0.8811307290856538
252,0.36100034310369045,-0.7140958755431294
253,-0.19647720025758852,-1.4956357073332398
254,-0.6427564715389256,-0.06737411132962251
255,0.6946007862281818,-0.5955638423460204
256,0.36649309032833377,1.4510917886081036
257,-0.2112606646048115,0.9740046054851889
258,0.2018705580243245,1.5269642679469637
259,0.1466538622822252,2.0793780517228124
260,-0.6915060468826821,1.658964953540084
261,-0.9083521702293961,1.0873425761657138
262,-0.11709283822560805,-1.240538501489219
263,0.4183558781064045,0.08730626760784506
264,0.19758238068484274,1.781862575685923
265,-0.7916677310271025,1.977871703956081
266,0.4697376278557577,-0.1886942069529014
267,0.1699637694547211,-0.9255183910262994
268,0.5163686441609183,1.1245792270327382
269,0.17870069608546624,-0.8386840796773539
270,0.07217584048200129,-0.09023950646561088
271,0.2388485571741238,0.17907962508354694
272,0.3406552927841986,0.7294903761448948
273,0.5126304775753122,1.7525114213366022
274,0.3164813335507699,1.1742773365461998
275,0.38672608265123287,1.3024809816639973
276,0.5686709898169201,0.06409337191567228
277,-0.5958314981469673,0.6922435764212281
278,-0.07165459625372989,0.21902204077460574
279,-0.25400586576348044,-0.6279463006577873
280,0.020367125718935078,-0.7987785194589062
281,-0.0380965424232923,1.100003343308046
282,0.219589108254788,-0.9226427985699969
283,0.4710563928541451,-1.255529317628632
284,-0.661421207642249,1.1617040016243008
285,-0.2891422447755869,-1.7837339804007977
286,0.018574932908005604,-1.972743922494261
287,-0.35302792904661146,-0.1426435401769382
288,0.061475220744461295,-0.09482353360000356
289,-0.07691261427874013,1.7869558380570525
290,-0.47625636171689867,0.4792928120687042
291,-0.34911218640196573,-0.8923042245905911
292,-0.39140952149854635,1.3361947439960917
293,0.5035589258963825,-0.4766664446502767
294,-0.7065286742819312,0.760717456040613
295,0.07032380522983661,-0.6968704857732512
296,0.15977720226619407,0.5655810012403485
297,0.4915417271845223,1.1301025547874646
298,0.5897454030655438,0.015539513924103847
299,-0.12830256795264766,-0.8374824243676565
300,-0.08777758313796591,1.1944334318119079
301,-0.6970577218913776,-0.07793024846350459
302,-0.41757526647662735,0.013126456204058598
303,-0.6458850377939702,0.46022804571306253
304,0.2523015234431793,-0.49789322483240156
305,-0.33526491685544907,1.6407739462146913
306,-0.4756858801561975,-0.7113528603609065
307,0.20048488000102727,0.8193281051839034
308,-0.16870436066267133,0.7033186386484458
309,-0.09765993347383219,-1.7358138804965666
310,-0.5464272431311945,0.26309729342208593
311,0.3729790015159482,-1.7383162353224968
312,-0.6614827111480146,0.018428829168760444
313,0.503583439345419,-1.687223370323414
314,-0.5495348180195204,-0.8598365438924989
315,0.739628553768847,-1.4976805543681817
316,0.3606346709039122,1.917784762999167
317,-0.21573352129526702,1.7053044399780648
318,-0.20585844645579432,0.4078104378735197
319,-0.16475809486636186,-1.53138182484059
320,0.041116334025823376,-1.9883449544099983
321,-0.2610223347958348,-0.029540829741748688
322,0.7677369069497237,-0.8579472093613645
323,0.057278542027740464,-1.2005129449385168
324,0.5845986358310404,0.576030266496313
325,0.5119323586316613,0.216949877475856
326,0.4208121732137188,-0.951267886382412
327,0.4632703298111694,-1.2980704597479367
328,-0.2647618936239953,-1.741356488504668
329,0.734006068918071,-0.6726662390803045
330,-0.5080458429626376,1.2628942212115168
331,-0.19591179986854879,-2.286074613925505
332,0.008457544142524606,0.106699293759044
333,0.3946844699737814,1.7353645611550828
334,0.5311731441428551,-0.7944606583447191
335,0.5255569459078365,1.6479742679324776
336,0.056366325029461734,-0.13652357569030799
337,-0.20617164790118975,-1.6168580002321318
338,0.7791480110904432,-0.06856517542195362
339,0.11530971738328667,1.6215343945925367
340,-0.22248986143972146,0.47838911890405644
341,0.5749664030425221,0.07289466807037438
342,-0.5917019521525307,0.21319443978011549
343,-0.2767459635901537,0.787966473475203
344,0.2929536559108376,0.9855877941691873
345,-0.16255499925974884,0.8539200034192886
346,0.41044732115166704,-0.28642676041998416
347,-0.03634372361336563,2.3102225713156335
348,0.13218129342395174,1.7022697433352822
349,-0.5761143740112944,-1.556617642742079
350,-0.12989115018872247,0.17914912591618934
351,0.2737295521248808,0.45284814541085927
352,-0.4479034209135341,-1.3858819087066125
353,0.11733479111441197,-1.007565006944882
354,0.04223406209818345,-0.39455333183636593
355,0.46381174479441534,1.982992613203039
356,0.5716762524700074,0.1568082553306716
357,-0.09297019356755275,0.11412545993387903
358,0.5303656066979149,0.7144297681537085
359,0.4813446345037651,-0.5012275412219257
360,0.8097582616263783,-0.4258909717334891
361,0.7791606033372194,-0.5450039572933294
362,-0.006638839773037605,-0.045523393043715665
363,-0.14011366105709352,-2.223318198702177
364,0.06956125567811425,1.1123886833333498
365,0.17294080061812844,1.4148657968527767
366,0.4274477029562107,-0.053030619221052996
367,-0.03716749009459007,-1.0449656722557361
368,-0.03146980987980591,-1.7698396481969507
369,-0.5317499010501014,-1.115270196476585
370,-0.3105294530842998,-0.4053902323753703
371,0.22212618532360623,-1.7962938374470672
372,-0.5247762627491356,0.8378744657108568
373,0.18376147043382413,-1.0780418054522865
374,-0.31711343320336915,-0.31525156868566206
375,-0.287030040086209,-0.37392767825983864
376,-0.6855950754075378,-1.7036074971893782
377,-0.2052082507745786,0.24534049794176316
378,-0.4171797085331346,-1.6643172070528718
379,-0.7749619970755801,0.5017754560119417
380,0.25862150381550686,-0.6605342459762749
381,-0.3011131220339842,-0.6875910265103315
382,-0.4546610926657461,-0.2591881581958747
383,0.49285821616657033,-1.139856518854416
384,0.43897677128599377,1.628603904798892
385,0.15395757182325326,-1.4802356319206575
386,-0.49959120268693674,-1.8875711788245804
387,0.6748814865765178,-0.07862149298683327
388,0.45452418761058655,1.0206826872069032
389,0.3512119700512669,0.16472264604136583
390,0.7097456844215351,0.3977668799838615
391,0.03388127013654141,1.9279601360248981
392,0.2992616406855835,-1.1736036713896607
393,0.13881352478201983,1.8493336136794518
394,-0.4530723738690062,-0.16102977848290512
395,-0.29845511433887795,-1.9119127519887886
396,-0.43447183947733614,-0.24061797599364074
397,0.45610044660596927,-0.4490115376952976
398,0.16674372236236656,-0.5553348397489986
399,0.7822237597719248,2.210886092443232
400,-0.7149508124141816,0.8602282525402376
401,0.37346673609142267,2.0216071230414188
402,0.16133475446398665,-0.23862575797826646
403,0.3883160873665264,0.4389349520492136
404,0.36590282643346095,0.30613907029425735
405,-0.13274150515321867,0.670760032711857
406,0.24252854625952636,-1.0073142727883577
407,0.2151618558421693,1.7522318646745427
408,0.1692499330431323,-1.2847131229292417
409,-0.12314366006461766,0.6493947189638253
410,-0.062440071496485394,-1.9302541055217484
411,0.16091469164064615,-1.0655418243249346
412,0.7318104274854891,0.3443842724955938
413,0.7426635632388241,-0.3411624265071476
414,-0.03648074291210471,1.7347463272531498
415,-0.39232115734850337,-1.5821553247617344
416,-0.7174492228845771,-2.403309771816086
417,0.5719628082061947,1.437356023609484
418,0.04624047464875962,1.5014062406305069
419,-0.43545076112803804,-1.5753679387491242
420,-0.14173713433853455,0.7065901758231214
421,0.1537889123620216,1.6951991852060366
422,-0.4893398162297163,-1.631829579378489
423,0.6339130647126354,0.9792116328203232
424,0.1535741914220043,0.26889882904203616
425,-0.1637134066278862,1.3381818945419224
426,0.500570841875533,0.9457953379578821
427,-0.5148200901562405,-1.4611970754899755
428,0.14050621139074942,-1.5310755581679012
429,0.6687583084254232,-0.22520242254069692
430,0.05423095945960084,0.8248635497910951
431,-0.4648470031636178,0.18857835755991179
432,0.4121164111304249,-0.7805655262387939
433,0.21588978864010389,0.7278687067391101
434,-0.5880156387293521,-0.6776250436915903
435,-0.5475211404665834,-2.0473419698281976
436,0.5513782717873548,1.8232911312185527
437,-0.2689258191702497,-0.9191542051690652
438,0.2863910004508372,-0.7499805930729461
439,-0.310679689338091,-1.9731306899387384
440,-0.7014167464768155,-0.7232492518832685
441,0.5870687396717765,-0.03963192529610974
442,0.7064066463620603,1.538069440115486
443,-0.13268260816614305,-0.6536896781501075
444,-0.13742969381895728,-1.493433908861158
445,0.15062671537793915,1.5420106753295646
446,-0.6201533441568347,-0.653339965454623
447,-0.5496518299526385,-2.3055129187939363
448,-0.11700127612377598,-1.9268290518129232
449,0.5065236064946363,-0.6453805269949604
450,0.4665920594831118,0.3295692368127469
451,0.4875537754251088,0.11568705037974582
452,0.6252488048808235,-0.1706179348110353
453,0.39573687054194406,-0.7150017927471036
454,-0.0351083854927365,0.10162778196077302
455,0.24602301415248848,0.7200881220252292
456,-0.12116702620965848,-0.6880541202481469
457,0.5336957775552392,0.17996594585814304
458,-0.42591712206438587,-1.00653968323574
459,0.6000077191906196,0.31655862477743174
460,0.7227006415140141,0.9518754649420222
461,0.40867970822986394,1.074432651062411
462,-0.20667671588389078,0.1220996750248845
463,-0.6375030779693699,-0.39865055572054875
464,0.4068837547629598,-0.8346332843919267
465,0.3331973353020793,1.1165790066363974
466,-0.47933082453022424,-1.2819837067646933
467,0.1013267095159952,1.5154508879612594
468,-0.29232780024253247,0.7475019549903398
469,0.3372892769097097,-0.6730175590457459
470,-0.010311781462196551,-0.07061171691396405
471,0.6943704028297963,-0.3998929667168113
472,0.756024551880459,0.618231091356373
473,1.0337659541945057,1.0867956105098855
474,0.6865025569924248,0.8445565120342585
475,-0.34500528016433485,-1.4432072886285037
476,-0.5832172886157985,-1.7746150681452022
477,-0.6971802128736783,-2.4570983639510127
478,0.7811298873325454,-0.46440155558525065
479,0.8453610978388739,1.3212358477223816
480,0.7397920987622398,0.8548788547680393
481,-0.06281057635231892,0.4447594833165622
482,0.10597574248540681,-1.091954737354099
483,-0.16828190686260114,1.0899979296662452
484,0.6568768107551659,-0.5329441065574914
485,0.39995199137045556,1.4096118902139194
486,0.7703441171341476,-0.18258750453382833
487,0.7273597644039331,1.2116487075132396
488,0.8730367948606712,1.8589686305231516
489,0.22878005131047469,0.9322367953715092
490,0.6753311887976593,1.0330893310801597
491,-0.5086836110773901,-1.116681587850644
492,0.13086800042668745,-0.8603776213887953
493,0.9298334007781233,1.017186248696309
494,0.3800653666838255,0.9372056754473164
495,0.7052324632873236,1.5677235510830867
496,0.694972152045612,2.3734934184937058
497,-0.44360122394515056,0.06323879726229117
498,-0.6524419337794714,-1.9774248293173493
499,-0.5827387784883489,-2.1767226805982496


==> csv/one_shot/constellation_after_training_step1_3.csv <==
,real,imag
0,-0.22328536834658042,0.7226701276704357
1,0.22818338750800352,-0.28452646634492734
2,0.1849397752904572,-0.15902858946536905
3,-0.7083480274594908,0.6405077221005755
4,-0.41093140963779395,-0.954966973470746
5,-0.7597117418224248,0.7263369842985044
6,0.9047726592996155,0.22717062343120276
7,0.7120807396401189,1.0928209531220134
8,0.3524796459737793,-0.7763790768727394
9,-0.9811364964321608,-0.3119945496922856
10,-0.33478965727845367,-0.8255462823142731
11,0.8822617569374166,1.0331007452803485
12,0.4541484876616165,0.9305292679567035
13,-0.21817274290020375,-0.30480078537542793
14,-0.457730488929313,-0.9432719958271382
15,-0.32210632591451355,-0.2587306940487382
16,0.8309588786172194,0.9546085120033655
17,-0.6538219052116787,0.19548882026200345
18,-0.8957050682531904,-1.0525011049341375
19,0.22047632413060944,0.27028365597023113
20,-0.258194248078993,0.15414723242057599
21,-0.46809632595632245,-0.9529771964826446
22,1.1024602598907192,1.0774046166508982
23,-0.9238946218407829,-0.9993875889645218
24,0.7923690191656914,1.0109866804312868
25,0.6196888607508012,0.8266773170444373
26,0.19368638776742178,0.8606565885167283
27,0.11327589358399584,-0.7198726728672656
28,-0.1472050538191137,0.7810643193395392
29,-0.3750456866366422,0.687206797161228
30,-0.89842088658152,-0.3697769318458772
31,-0.3337413130328725,-0.41048001732979983
32,-0.4340963890101328,-0.8142659664299515
33,-0.3985402441826754,-0.8146935431437636
34,-0.17111550036029324,-0.33086096320860636
35,0.8825961668222357,-0.0916398474490973
36,-0.6223635001426543,0.6728430821972666
37,0.7849757952144509,-0.31571606825451837
38,0.936609474817649,1.0549303956421576
39,0.3602291262843207,0.25906671639721257
40,0.24520517317449028,0.9090478905602037
41,-0.6244423624933173,0.6847570266604762
42,0.7858070876259364,0.8541710309293227
43,0.3052849935388636,0.8787137526262835
44,0.4048631392410633,0.777275080755179
45,0.2350097483378826,0.8542313425335162
46,0.30419439584134705,0.4400684969084663
47,-0.2795353217550256,0.7449888601606264
48,0.8280244665445975,0.39956661620303563
49,0.41072273858941055,0.9095643139094127
50,0.12983692056121582,-0.20892471809851873
51,0.2057994473225789,-0.055215216146219784
52,-0.060139570130651424,0.7533422274295404
53,-0.7962641104042911,0.6184535750996405
54,-1.0989295438543945,-0.996085389239769
55,0.984132375255493,0.838691189253183
56,-0.7866057297627294,0.5440564662611242
57,0.6843772628835705,-0.23390722358931282
58,0.18942914444557685,-0.6342482853342625
59,-0.120290917992427,0.8063843220606264
60,0.26097237179395966,0.2621314505560008
61,1.0377092826153633,0.4811616502870652
62,0.9245077980995952,0.42943184940957685
63,0.07020584267179104,-0.6509562454783359
64,0.8811052213275811,0.0370746195230249
65,-0.6216445318292739,0.7244939184029608
66,0.5587461464617595,-0.6477034856951764
67,-0.7527098249954418,-0.19445231133186006
68,-0.7394097313505515,0.06397915695425062
69,-0.8303249731311465,0.50763549384865
70,-0.9447018166730271,-0.536766389714873
71,-0.09140847324963183,-0.8617074774837508
72,-0.5833895956836526,0.7181228199088352
73,-0.1366180794239879,0.4896693906868023
74,-0.22344122327689514,0.6875695343750492
75,0.48414490796070064,0.6732603394075051
76,-1.282672045332603,-0.5211832515015029
77,-0.39034494484627763,-0.18922465800607022
78,0.25487368891627354,-0.24579744854044955
79,-0.5541891846790867,-0.679552509050283
80,1.219186535403315,0.4554102418133909
81,-0.7413506787924209,0.03167233238793743
82,-0.9406523641875402,0.18641968957828106
83,-0.09443665993368566,0.5086822650150533
84,-0.44376350124293534,0.13241713087464319
85,0.13160447154186414,-0.23292576725309472
86,-0.13252861256209467,0.15413115057667875
87,0.2540876513101702,0.3076175864464038
88,-0.5135260382093572,-0.7587285037243093
89,0.08530963155544806,-0.6714469344655696
90,0.654701931251451,0.8699304373377903
91,-0.3629865153142896,-0.3743648294961617
92,0.5211309715055856,0.82024531058706
93,-0.38235278297473246,-0.4191270909109245
94,-0.5611692905606926,-0.20070215176293388
95,-0.4396338907631112,-0.7962094612573822
96,0.44563263331950737,0.328444188366862
97,-0.3903272138109829,-0.29426875562005744
98,0.20767959348511075,-0.6670460272241969
99,-0.02582253475081145,0.6785866647596566
100,-0.017223097812413754,-0.7748176840459421
101,-0.7698962465747411,0.2743757682778867
102,0.5574303973039907,0.5850280764173241
103,0.6178591149736158,-0.19283574532093534
104,0.16754041013469712,-0.6516164226114387
105,0.27040986344402507,-0.1926998531655587
106,0.4604406826842772,0.4038743454999298
107,-0.32670291873876395,-0.27913202321341773
108,0.605492467647256,0.8021263447589045
109,-0.6975567443968447,0.5676219436374926
110,-0.23775725047323515,0.6386921868388068
111,-1.0085292964688937,0.06278150336497078
112,0.24277707406486773,0.20353268635885202
113,-0.15553878082004874,0.6795093838643075
114,0.9881947279287587,0.27348722987025265
115,-0.7267726032727914,0.6726052157137725
116,0.8835821505145752,0.24161909455208386
117,0.896071973968739,0.33791967560967173
118,-0.17730207567959222,0.31918528303696364
119,0.11489301574280306,-0.22296744117187037
120,-0.5780932860307244,0.7715529044145872
121,0.05121724850891468,-0.2986651915521669
122,-0.22715543951917005,0.26338467465807186
123,-1.1393717591333328,-0.7813395432303443
124,0.012090161891412411,-0.6826297421342199
125,0.4329142563583685,-0.17801875726668132
126,-1.165565375090168,-0.7677082450153287
127,-0.4448550842947404,-0.6781867300677702
128,-0.691475757665667,0.11834743018449069
129,-0.39263315394989284,0.13685271415707767
130,-0.7693561724121467,0.12527064309027824
131,0.5389239535906429,-0.8530503638001057
132,1.2343523846466913,0.7870614041773399
133,-1.1229536190610327,-0.4188767151656923
134,-0.9231422120231529,0.3172257811465121
135,0.07375966648720571,0.6761287105323026
136,0.41521959438921974,-0.7342853708429044
137,1.457124968171096,0.8456338050680758
138,-0.6762099003873625,0.42450899996745517
139,-1.1038029965649547,0.38249079673753816
140,1.0952367428227128,0.23434620180261448
141,-0.19836689466226584,-0.7212891268865259
142,1.2793874889565349,0.45148783273164234
143,-0.9790901614571818,-0.4813263982285886
144,0.5230051605395154,-0.4230835296092617
145,0.0656073095079919,0.24410420521722978
146,-0.5443368048786809,-0.29350877685412224
147,-0.733508451546889,0.34105836989446664
148,1.0448398602810274,-0.034077985092711024
149,-1.4604890402728836,-0.5527479056870549
150,0.9379303543537866,-0.6892963828958185
151,-0.6462643798503873,0.577054269798398
152,-0.08681727292086582,0.7895249194386463
153,0.34953704171211925,0.05090392927111876
154,-0.5944756912315664,-0.2453581708773104
155,-0.6538706692472136,0.776715532065762
156,0.2278076379519371,-0.024622242382784515
157,-0.4839387093119294,-0.05364469054570764
158,0.1493874694939214,-0.7091288731017422
159,-0.21605733569885327,0.18845819280149473
160,0.3184374770426348,-0.1897272331579248
161,0.047863599799528284,0.6482703911503905
162,-0.7586458766421458,-0.6780201734770046
163,0.08544998204857182,0.7455849787341691
164,-0.5483141855913212,-0.37068040822612874
165,-1.2692271584230514,-0.48240548545992207
166,0.19621373678521217,0.5991847367244516
167,1.0092316235064676,0.4893509471232511
168,-1.0784877232736192,-0.11038820761557862
169,0.248473639805006,-0.34170629473967296
170,-0.40822084351039906,0.2346516611079096
171,0.9979860457917396,-0.15887422802977788
172,-1.247957095471858,-0.7172166867344931
173,-0.39493480103395345,-0.4980261565944309
174,-0.5707602918249871,0.6090832911716005
175,-0.12570110087062591,0.6252401051512956
176,-0.0006301821623463447,-0.7009963430132272
177,-0.571575614482672,-0.7268114863680375
178,1.2467791330419533,0.6243025867314229
179,-0.2703469853992086,0.12569977791824502
180,-0.6298883750583253,-0.4824450881826993
181,1.147359021039543,0.12114391274861805
182,-0.7421928930555044,0.6975884654896028
183,1.006866459852849,0.19982040408530985
184,0.9930629912063877,-0.010910160102161184
185,-0.7858328401812077,-0.44547453946065596
186,0.12738029976236315,0.7140935884242413
187,1.1006894964047103,0.43219348886126174
188,0.775120945958648,-0.09574628702534389
189,-0.25402680421729024,-0.22681460133369982
190,-1.3295053129165715,-0.5274740850636394
191,0.8469669648427746,0.7483293405283858
192,-0.5805078061470507,-0.31331912221309544
193,-0.735799470113082,0.46676848251902076
194,0.028606557390323625,-0.9130605146875297
195,0.7850215108550054,-0.26448775074266667
196,1.0030668144149604,-0.31055716988421644
197,1.2723639379824943,0.43967600852268396
198,1.1709829973033161,0.6412708080687517
199,-1.157397605091583,-0.018014579559796712
200,-0.005724431990694508,-0.5523315579243863
201,0.5871943445689395,0.19943666620012276
202,1.3356763075867204,0.5143824893626716
203,-0.23312542714152026,0.23668609373055385
204,0.16981537003281352,-0.221975456271816
205,-0.7593090802179793,-0.5434719635934344
206,0.22567681696690675,-0.5886006924575361
207,-0.5374114811665874,0.7101423658059048
208,0.6952958616032884,0.6056859062872497
209,0.6855686506700068,-0.4028868245714422
210,0.6096819405200113,-0.7588852135968984
211,-0.8234982609311287,0.37576438566498743
212,0.6346184857978022,0.6028677756836326
213,-0.08183901594651118,0.7717655384883653
214,1.1865099273167399,0.5242570434765116
215,0.7432237600746697,-0.039168494869043224
216,-0.63034338794054,-0.47902316240249443
217,-0.3156703825832369,-0.09295586844710065
218,0.018971307778299584,0.705504079880501
219,0.2830732864997262,-0.1706125640770193
220,1.0621724861781328,-0.065233694050849
221,-1.3581700019120584,-0.44118376517292734
222,1.1620686687070596,0.07296821003840451
223,-0.12519593953424668,0.5985341797467963
224,1.197016792319751,0.6363436070021575
225,0.3150820954170724,0.02850568252342482
226,-0.13041915972804966,-0.5873350782036777
227,0.18023140006531746,-0.5799349441291207
228,1.1705879026503045,-0.06816269661325472
229,0.909377193421406,-0.2384237201594142
230,0.24383918112714945,-0.6951552780206955
231,0.8725459582337963,-0.36500190802802274
232,0.9121339103382843,-0.3063669432331573
233,-1.077264757891614,-0.39545601598948626
234,1.017807746771622,-0.35313298038424734
235,0.43948741923120654,0.12026851205303198
236,0.8438948782196201,-0.32368997109154485
237,0.6439537725222181,0.5126261112867331
238,0.29773433203297733,0.20703769333500804
239,-0.5649121932289,-0.40648636196891436
240,-0.7056228298771248,0.36684674991095945
241,-0.015576382447546326,0.7480005857931933
242,-0.7790731216379487,0.3607432282909714
243,0.6991828300875788,-0.4742817034308743
244,0.47875293179050205,0.5198325538815336
245,0.0904576838828074,-0.27877565723230124
246,0.7519410571707248,-0.4210069069471618
247,-0.8337521024923525,0.5275201694510233
248,-0.509022456006784,-0.4530873369578207
249,-0.904734100370924,-0.10329933013635492
250,-0.2304050250139289,-0.08521743817613214
251,1.1912474476037298,0.22437176821943955
252,-0.20381322946768604,-0.7688453755678467
253,-1.1005364267259374,-0.2704622309796558
254,-0.7843892424850046,0.33525463436192404
255,0.7797545170280595,-0.39143295072979295
256,1.4321387041213673,0.3095860417290567
257,-0.4515141271328987,0.25547989772584495
258,1.2013107215844698,0.45525999200821515
259,0.9991363547853119,0.3574608882523616
260,-0.6693464233632703,1.1565863141536783
261,-0.5829351823547292,0.88110076586595
262,-0.7461708852531403,-0.538541393813986
263,1.1622516234013236,0.028816859287335184
264,1.0613159546342112,0.1568142249412496
265,-0.7323997134867409,1.0145154073554714
266,0.8015536809870539,-0.42447411753286396
267,-0.2806064881589714,-0.6533783786968949
268,1.5376941227155008,0.4583964929324255
269,-0.19794981749189067,-0.8937135635866988
270,-0.24440984856149922,0.07625629983347229
271,0.562215005926584,0.09999375250628915
272,0.8688081605328466,-0.09131142869857647
273,1.3552769407111447,0.4208270062696449
274,0.7885137649064725,-0.11155027753213471
275,0.8800658694274927,0.1412818686337708
276,0.7977109711067362,-0.41175134615609615
277,-0.7738160062660744,0.624948438986682
278,0.05818697860786112,0.38804506021059615
279,-0.4793338071826241,-0.16778475197338255
280,-0.2766430971715479,-0.05592808567521264
281,0.6461327445671352,0.3799405414729761
282,-0.2377090315506939,-0.7445851187089597
283,0.1384532808580877,-0.6762430617405264
284,-0.5797755592682783,0.8600985134636716
285,-1.1531680954012775,-0.20237605518637666
286,-0.4030934747373479,-0.6544325769701942
287,-0.7055428445814216,0.43759689057989815
288,0.4460694082484272,0.03228276054684452
289,0.45829330511386795,0.34975487238994385
290,-0.9179560300730554,0.7324249914487677
291,-0.3969804500673501,-0.11504163792317237
292,-0.11275033157473092,0.6947470284971204
293,0.7629807935972663,-0.45005113192927026
294,-0.8103283944689295,0.42818372388561715
295,-0.392760389198394,-0.05339952949254091
296,0.958433497696141,-0.17159016930320525
297,0.8007827540025699,-0.10907307974788857
298,0.7780873089728542,-0.4641119918932658
299,-0.7130998353293507,-0.5473077444409318
300,0.24031297985573497,0.9112013961105636
301,-0.7091052969725661,0.5411739699046642
302,-0.5984462919438359,0.5472444892422577
303,-0.4498024966537816,0.885205693771535
304,0.4627802993320224,-0.6356065199552089
305,-0.04451178687016866,0.7430755812475285
306,-0.9992710241161438,0.17108166168613076
307,0.7954448734826011,-0.12065123861735928
308,-0.19419837137892687,0.3807434936733549
309,-0.5595152655328827,-0.4571597954409849
310,-0.6766651615663513,0.3984281708550095
311,-0.044827527465317187,-0.7087124953117981
312,-0.6329012365622553,0.4926589892789493
313,-0.11664725083875845,-0.8539877222218006
314,-0.9095906488038468,0.13798727889806392
315,0.5535937853386889,-1.1050327902389658
316,1.0209626534619787,0.2783664107352572
317,0.10675327808257795,0.8401915665176214
318,-0.23294996236895532,0.4107235165767978
319,-0.6588899802060424,-0.44564478742345026
320,-0.43864525634016027,-0.530010933555134
321,-0.19331288309990463,0.14113348261149555
322,0.516950572092259,-1.063797254946992
323,-0.5589835734344144,-0.5438145479192441
324,0.9877540490064683,-0.1630747083014648
325,0.5934302966477517,-0.6057498582762532
326,0.00965717460638675,-0.6969451457787399
327,0.006987847509128044,-0.7398327792926183
328,-1.0029025058238963,-0.2892767874231373
329,0.9475856417690717,-0.7120041946248032
330,-0.4614075095930889,1.0249146463969
331,-0.9415128813816627,-0.21246617299839649
332,0.3187392536216624,-0.09774285654237194
333,1.0060229241735528,0.339919155377354
334,0.36818715639722904,-1.0084527609412708
335,0.7317417500260779,-0.23723645540399732
336,-0.26307926007785665,0.1738546048027937
337,-0.5001497960300693,-0.5726458065866645
338,0.7439474579229111,-0.6952256612118493
339,0.7758244829874593,0.548013918354601
340,-0.2232324454010447,0.3370333111345158
341,0.6031858278360656,-0.5292493951339702
342,-0.5782129265799966,0.7196196165554334
343,0.1847746198566062,0.7757638755629691
344,0.681953252043369,-0.22717587196110595
345,-0.09459544040998882,0.5101460758698811
346,0.536700108590394,-0.610768594858446
347,0.45205270426966854,0.538473065801574
348,0.7193825164876831,0.6634514643511644
349,-1.236435045012434,-0.16270524923844412
350,0.033593842514375034,0.3639510961063339
351,0.7809491996731032,-0.2260457694374382
352,-1.2130973107274325,-0.261557565470827
353,-0.17583158155141496,-0.19394121452686724
354,-0.009920997256860593,-0.42235250157392706
355,1.1946074469006105,0.2725940177907309
356,0.47701323929450623,-0.6302949726406024
357,-0.3626000128267557,0.04951363380843196
358,0.9662731408523665,-0.19709740938125575
359,0.21513838426531412,-1.0690327241103172
360,0.4655649569740204,-1.0452083765595073
361,0.4056225795354824,-1.1444412845761387
362,-0.2810308029376856,-0.0012771581593834687
363,-0.7836493437444314,-0.2950784674959871
364,0.7189977209519606,0.394476941722035
365,0.7022074099411967,0.582582134553819
366,0.5068891265775156,-0.6810725238998698
367,-0.793288360516732,-0.4174687412494812
368,-0.4974449517081944,-0.4636061331610246
369,-0.8718386247409853,0.09043250380513451
370,-0.38344929290206853,0.6420858390441351
371,-0.06698393400240393,-1.0123941993995098
372,-0.39530075808831,1.0578543289027555
373,0.16717791114945635,-0.40932150845426046
374,-0.6214342767854715,-0.12043672497452082
375,-0.36467667210859495,0.7333953630131351
376,-0.8846243758164148,0.10169808971019609
377,-0.14823057543433918,0.3076812173017432
378,-0.7149704356937336,0.2108046727490531
379,-0.3618596744055654,0.9531369943728331
380,-0.0016846014560058242,-0.3913220986910986
381,-0.41516971816733955,-0.12746372392487057
382,-0.5714850354229981,0.6639666539063919
383,0.16593563603152925,-1.1876816818799931
384,0.6890770337335009,-0.1881218106571505
385,-0.5369868519176898,-0.39901301019849256
386,-1.084828450537811,-0.34012403728059515
387,0.5970680003588934,-0.7422223032598959
388,0.8272626994275338,-0.16663603240014843
389,0.07402168662363176,-0.4031803747145572
390,0.5443717013465472,-0.6035582754742002
391,0.7064055745627236,0.656677345123998
392,-0.17965984293489262,-0.803669970525853
393,0.6444709871885637,0.514481183727333
394,-0.35550991566175333,0.8101161881891963
395,-0.6816857191458595,-0.6346125241886008
396,-0.48043597489003753,0.5869831384846439
397,0.5515383635533341,-0.7606825514868121
398,-0.5199982005213694,-0.8498434651120577
399,1.2651167151822942,0.2910817779648066
400,-0.22606581052123353,1.3102358190223375
401,1.1399411189685311,0.2644937096161775
402,0.03958032089028952,-0.2942249446986267
403,0.4164328259964514,-0.6809830185748263
404,-0.06205763464758732,-0.36775149176867167
405,0.025945018621391404,0.44195247836486673
406,-0.16462818266254606,-0.814376028998027
407,0.7211415775575931,0.5395443231569041
408,-0.1930403113096435,-0.8259861653356657
409,-0.0897619605276066,0.3401546086564843
410,-0.6052129769653485,-0.5310777387625221
411,-0.27002221645170044,-0.9392136577957646
412,0.3956825124678246,-0.7445293603826271
413,0.22712929319559477,-1.1145862428512427
414,0.3111111995308119,0.8710110474832009
415,-0.5348780006771554,0.3047391593251505
416,-1.0800089396465187,-0.37062417929166647
417,1.095458027571689,0.0644690490756518
418,0.6180961349088919,0.61568665801614
419,-1.1254640383318606,-0.18398445974391667
420,0.3748591068733931,0.8141298843480043
421,1.023340430525032,0.27317067464230105
422,-1.2033990928881828,-0.11791494525738905
423,0.8136133266088829,-0.4202108082078334
424,-0.08574506692554722,-0.19456874873857125
425,0.41474166533512247,0.8356152267720904
426,0.686686571832655,-0.27255507418098585
427,-1.056306562498357,-0.006419613042812147
428,-0.2534500031684044,-0.989541643962517
429,-0.13482003624463326,-1.2016420567236725
430,0.1938002218091659,0.5033495277657226
431,0.06986801389091482,1.0209210657667334
432,-0.03353777435110908,-1.128199235603781
433,0.4607912013121851,0.06080083334415713
434,-0.43264650771736146,0.6478908394640325
435,-1.2026769630334906,-0.23973884844645024
436,1.1715879543963716,0.11171257395892034
437,-0.40047064884155753,0.017459185171785324
438,-0.4137621073771521,-0.9380478289642085
439,-1.09343429527165,-0.21182112928007482
440,-0.2690711964356509,0.6586687527681521
441,0.2431229498589665,-0.9129319111892616
442,0.7878586473852186,-0.12712468819974654
443,-0.2452097450937649,-0.0511096965049859
444,-0.8757356924887829,-0.5240448046350454
445,0.8663200974750489,0.5752063704410497
446,-0.29365431061282116,0.689694273368053
447,-1.1916230947683384,-0.3630847925574575
448,-0.7267487649386399,-0.6624511677283623
449,-0.1626961962402506,-1.2688166975444608
450,-0.11456293058236636,-0.3398709970830287
451,0.21033642877930406,-0.36283369168934315
452,0.0031011308500148854,-1.0956900827955054
453,-0.29635052345813007,-0.7741050581786358
454,0.13386751091034133,0.21466080379947503
455,0.36289490597945123,0.05432250511975667
456,-0.23783646277951545,-0.053987728670571666
457,0.3224645128642628,-0.815836050874081
458,-0.7524160269926261,0.3167557797727868
459,0.37503648692759795,-0.8913720601678633
460,0.23840525459509576,-0.5318962335336367
461,0.6406391789166895,0.12672848049337346
462,0.0013499925996959747,0.354455006437881
463,-0.22288650354835204,0.8249577284585933
464,-0.05536370958493106,-1.341076834197093
465,0.17729019148565706,0.11234518024785685
466,-0.5297464879504709,0.3301463914051969
467,0.6781995357311738,0.417101227988123
468,0.5414000981233229,1.0280874801536555
469,-0.07858053796682775,-1.2480723272252565
470,-0.5897930155662067,0.07150636471040325
471,0.0734350163979237,-1.17524396084905
472,-0.30957293361076743,-1.094967526637372
473,0.5622477274152443,-0.4759674032820547
474,0.49563912531279963,-0.7176406502913796
475,-1.1290974671255865,-0.09935008163215553
476,-0.4503975977219903,0.09573399701206176
477,-1.3358978147668665,-0.4507657290251738
478,-0.16779074733842925,-1.2507882166952284
479,0.7325692083629312,-0.41313503198965873
480,0.29710246755090913,-0.49612972984081716
481,0.2799424683608757,0.5322004118654731
482,-0.416915937958536,-0.9083208445627293
483,0.49148124862641884,0.9048766526947768
484,-0.11730302056390551,-1.3094666990006127
485,0.28368254620057154,0.1606994783655275
486,0.022007023969353542,-1.0953087623367768
487,0.24325618674193897,-0.5992425398207806
488,0.8603769975599678,-0.13242785125405482
489,0.5973420061069307,0.15982623926334072
490,0.24888865315761968,-0.664765048506481
491,-0.49389064430018004,0.3924147991228405
492,-0.610435738564352,-1.0483133277399515
493,0.17050089141129293,-0.633631983956871
494,0.5991037923913384,0.05202184645143071
495,0.6897864269322997,-0.28912820765761144
496,1.3508154425550922,0.4133419136412542
497,0.23873187567635007,0.3879287988061725
498,-1.3570023528560005,-0.1893540571809313
499,-1.1507238026371451,-0.23503476727368322


==> csv/one_shot/constellation_after_training_step1_4.csv <==
,real,imag
0,-0.3456045532264901,0.8795943955637358
1,0.3150009657104411,-0.30137351493372205
2,0.29834489220483656,-0.29731886275302977
3,-0.9726816101219292,0.8915109408038684
4,-0.2991091038757968,-0.9307120211580755
5,-0.9663766387303995,0.9043131647202323
6,0.9632844119399145,0.33113023949355375
7,0.9011040760372215,0.9518077938821583
8,0.35200273907579477,-0.9353244214682543
9,-0.9855973605390539,-0.2779121169342034
10,-0.2737706958494826,-0.9405293955330597
11,0.8958630636689968,1.0019083927806252
12,0.34506377385307885,1.0074110618900596
13,-0.31974179628333704,-0.27691906956662815
14,-0.2987622087656114,-0.9589680229422282
15,-0.280191755238648,-0.29466191167148587
16,0.9046932390305982,0.9408255884377396
17,-0.9303585810918628,0.31343048764803216
18,-0.935509048322782,-0.9465479291273768
19,0.2942126476946469,0.3186244416922999
20,-0.30974724495890155,0.26863771884204857
21,-0.29206070699733,-1.0021609220374088
22,0.9745023720752232,0.9964477896797144
23,-0.9705880613963925,-0.9375777057389936
24,0.922573446862425,0.968281912281344
25,0.3507264651235484,0.9374993785835458
26,0.20331141094491517,0.9529889477221982
27,0.34448777475722747,-0.9037417792596314
28,-0.38135182240828924,0.8853267196831145
29,-0.4024957139604115,0.8937529077610966
30,-0.9823061063435322,-0.3310035296574483
31,-0.27358965356375925,-0.3087327145224974
32,-0.2730048117472603,-0.9094580704136678
33,-0.26545814636218934,-0.9410404205447611
34,-0.21303910776330068,-0.32393284755598933
35,0.9662665574270104,-0.2808630360509022
36,-0.994035172385345,0.9134302789460527
37,1.0054637298014226,-0.29513277056380244
38,0.867641914209526,0.9616871410407847
39,0.3083872602504699,0.3450920536517796
40,0.2270093798895786,0.9163365233712303
41,-1.0074878307584128,0.9148113617398941
42,0.8900276772132769,0.9767194705350544
43,0.2227073304265718,0.8674381447182065
44,0.2348631709557388,0.9396748668291119
45,0.2505633076874806,0.8956571038684988
46,0.21072594409899745,0.3885160974176426
47,-0.3633632652165641,0.9222998789482832
48,0.9233067776858946,0.2773625258655915
49,0.2028743957939103,0.9403473453755327
50,0.31020163028860037,-0.2573444350196847
51,0.28545966813721135,-0.28572032322227736
52,-0.33108451962842045,0.9216775891150775
53,-0.9829238817505038,0.8647542980249825
54,-0.9370575224407982,-0.9959757718675004
55,0.9207183353295758,0.9412839171130162
56,-1.0276156388230164,0.8066027703946077
57,0.945023489060069,-0.34120470523531915
58,0.35183961443452816,-0.8648922167019603
59,-0.4081768316906202,0.9145744055506152
60,0.3149315415007581,0.3079601576942175
61,0.9332579053446705,0.39145078140949524
62,0.9257926786705484,0.4351284847789068
63,0.35478623273187704,-0.9197724392275377
64,0.9557485426291097,-0.21246365072356302
65,-1.0002827153088871,0.9020210240086435
66,0.9378744681097089,-0.894938605616209
67,-0.9024879038933987,-0.24032300730510367
68,-0.8590334556439289,0.33239312825297707
69,-0.9902386423025474,0.7125528530476465
70,-0.9277850835479999,-0.3583224014258814
71,0.3570775451080174,-0.9859676743343183
72,-1.0146223127286336,0.899494981419717
73,-0.3033739743763496,0.8596279765582824
74,-0.39953280097782484,0.8424981644249396
75,0.2500029114092649,0.9666182075742239
76,-0.9957914491686373,-0.4754013237107934
77,-0.33426419668804863,-0.3148629607551767
78,0.3546997428478597,-0.26290195980112907
79,-0.3186058004792479,-0.9807424997630874
80,0.9894211224715258,0.45676608654510586
81,-0.8982139317881054,0.22362308796486177
82,-1.017756715346552,0.26555374495211154
83,-0.2959332913859229,0.8634041843117699
84,-0.36575999179858165,0.2550536481394522
85,0.2915913040809221,-0.32513562616140457
86,-0.2767838187319584,0.2837783834088988
87,0.24255307497358164,0.30484317634610925
88,-0.30558919313036836,-0.9465975413851762
89,0.3551377739922619,-0.8842120920670618
90,0.2830089618616645,0.9655805095882399
91,-0.28633009290276845,-0.3570521402447362
92,0.2691166399521239,0.9520479571114051
93,-0.285539460349683,-0.3358060294781282
94,-0.3520560933734183,-0.3387061314159209
95,-0.2082661101963184,-0.9561347388033842
96,0.29961622461165954,0.34151954817762453
97,-0.33030223317913615,-0.3538772222562931
98,0.41120760568911674,-0.8196100113756701
99,-0.3468859782004462,0.8736394580785475
100,0.3450219064056595,-0.90008385775038
101,-0.9485279259146031,0.2719324197462735
102,0.30551280309567175,0.918041157595733
103,0.8743805551020539,-0.32731476533852827
104,0.3711104700955295,-0.8875088431646877
105,0.34544358838966954,-0.2521086160310921
106,0.2790120698193571,0.3372781838475151
107,-0.29307395079987997,-0.3295619674877345
108,0.3248506788141748,0.9912037109823907
109,-1.0180108444603093,0.84731838866416
110,-0.35558134968913835,0.8935556784426746
111,-0.9929983800513666,0.18087034119173032
112,0.26759473026610026,0.2745534849584388
113,-0.4054011676877769,0.8653224412376092
114,0.9221920839327562,0.38747190466920556
115,-1.0403369849754596,0.8434828492295747
116,0.9075189771834966,0.35597643495737363
117,0.8639170399543149,0.32824422057337244
118,-0.3474690534414508,0.36208193410569717
119,0.30250842239160974,-0.34181933292708516
120,-1.0423889021498358,0.9030050275440319
121,0.3336569309470514,-0.32009408759241287
122,-0.3688526570227781,0.22902292953506892
123,-0.8669781565115293,-0.8793430205472365
124,0.4134650252961597,-0.9912162030934736
125,0.3412194466462036,-0.23209353969057972
126,-0.8462313675168044,-0.9595132488201145
127,-0.23207626964988048,-0.966330830559175
128,-0.9296840455539164,0.2998167299381556
129,-0.3071918909926619,0.21470881119126292
130,-0.937622412414104,0.24982393282091842
131,1.0397505959699185,-0.8801939930009667
132,0.8814397583977844,0.9176435495035365
133,-1.0045059642513605,-0.41386311375322016
134,-0.9925258618444801,0.2539411635215132
135,-0.3272681011050582,0.9737173420084925
136,0.982370394788005,-0.9081332614276585
137,0.9481224095727279,1.0467729211829286
138,-0.9668459695586905,0.8062614543898403
139,-1.0513119332831478,0.2434715906733008
140,0.9623510465489634,0.4287031343446139
141,0.32520606406542907,-0.9622249726248778
142,0.9394309778527757,0.41696805994034214
143,-0.9118834580224505,-0.4329112011197247
144,0.8951282605858673,-0.8101446965567108
145,-0.27562210545157934,0.3335806227902797
146,-0.2882334509400975,-0.33289172936451794
147,-0.9661657592377695,0.22997917692188358
148,0.9974871632241996,0.31959646948192416
149,-0.9562769450392624,-0.9675369261664305
150,1.086766600768065,-0.8550622689147422
151,-0.9817225781056873,0.8464914207170376
152,-0.4118818665010332,0.899001045304892
153,0.31118920332948663,0.2910530388735587
154,-0.3231666824364231,-0.33575437433905264
155,-1.0271266932912717,0.8464782613932644
156,0.2859087648354893,0.2082848507092647
157,-0.36883880921682777,-0.28255258952535517
158,0.42909213653207406,-0.868387138352059
159,-0.3333842660440665,0.23635399168546242
160,0.36632594777505983,-0.25826640961418973
161,-0.34320841958844084,0.902855256133785
162,-0.2653872403411955,-0.9261264479596619
163,-0.37464899525417017,0.8900919444490535
164,-0.2508861136135449,-0.35515225111156806
165,-0.9509250101871638,-0.9856306421463701
166,-0.27760888004642986,0.9444064530311811
167,0.8695830638186731,0.9097049275954887
168,-0.986485363277229,-0.3619912390475457
169,0.4428167165246829,-0.2495137688676515
170,-0.4324242863930288,0.17392146612344153
171,0.9911154954771719,-0.1477294132325984
172,-0.8413326189489784,-1.0557203089224805
173,-0.22815483716799737,-0.857803470054481
174,-0.9776230899596545,0.7878298031707005
175,-0.3572178259382639,0.8731839668258293
176,0.42023256954030286,-0.8684459994763455
177,-0.2039665878422131,-0.9501939327563704
178,0.8840475537713721,0.9770470641796554
179,-0.3575849601578636,0.2205222929699624
180,-0.2864933752780804,-0.8442632401670483
181,0.9624975013915876,0.3633740004253668
182,-1.0616238906658129,0.8247724466498102
183,0.9305840758238968,0.38225067170941407
184,0.9027882565415444,0.3250122374722343
185,-0.36298697508719907,-0.8736101393934131
186,-0.3596494966947553,0.8536398958338532
187,0.8398009061048665,0.944578995048019
188,0.8865437059763918,-0.19005986826576837
189,-0.21764660991644763,-0.2776936443623379
190,-0.8731293737172097,-0.9962059687287991
191,0.24276505311963004,0.9533202049710728
192,-0.32494248515729196,-0.3587739387044601
193,-0.9471225157330918,0.2830538784085866
194,0.4700478598495447,-0.957150764119073
195,0.9264636117937461,-0.23080653089908665
196,1.0282791699738052,-0.20544866837781484
197,0.8810328445576454,0.9813801301994195
198,0.8311741147441005,1.0379949687713141
199,-0.9922003089089434,-0.37028368050924765
200,0.3767267540183253,-0.8643717454596789
201,0.3030481518817387,0.334277490979758
202,0.9030968041092136,0.9993605284411725
203,-0.3164211207238692,0.303548883164066
204,0.3133930300966923,-0.2541321408485718
205,-0.3035275178005132,-0.993653320165604
206,0.42678722835324784,-0.8431822685406692
207,-1.038704057800924,0.8197969268625005
208,0.3170499725432918,1.0144384582165011
209,0.9409284835565326,-0.2649592318985369
210,1.0373711763984739,-0.802191578565681
211,-0.9799055721936716,0.1896167352391239
212,0.2065635171063687,0.9492039919993092
213,-0.43138485407384286,0.9347586672055698
214,0.864073468693448,0.9915303929775275
215,0.828381316137466,0.28944163443709237
216,-0.26111332462122455,-0.8830537846827634
217,-0.28714191783189996,-0.3347856297972949
218,-0.4274562877055326,0.8956551267765969
219,0.3637840003766135,-0.22932280930153026
220,0.9165582088995294,0.33055221583287764
221,-0.886795100617764,-0.9349618262123018
222,0.9309051348921161,0.32411774966087703
223,-0.4196229153066108,0.8929937116669623
224,0.8266004786723975,1.0078684421533362
225,0.29939033934286763,0.28091252975585534
226,0.34102879331244534,-0.8516723752409291
227,0.4194014514832806,-0.860057993788191
228,0.9509612911904751,0.3906466975449249
229,0.9779475649198375,-0.13410866796081494
230,0.45766916282090275,-0.819118028776444
231,1.0038919193665665,-0.18617945020564042
232,0.9518449025327632,-0.19669255370096755
233,-0.8405854098454019,-0.9495925687881597
234,1.0373761779638326,-0.17927554122308956
235,0.24359554769113995,0.3314432394380496
236,0.9525900808462738,-0.16743033344826536
237,0.26495439178293273,0.9508962072978953
238,0.2615678406399211,0.35378907846698465
239,-0.20539812555866957,-0.8936905825434509
240,-0.9527893434519219,0.18163441831816074
241,-0.4219401218381276,0.8867616168194421
242,-0.9348650973741022,0.19279409951625598
243,0.9502141299386411,-0.24951200570060156
244,0.18896855762967996,0.9268532146724762
245,0.33446976067160333,-0.2962918445663425
246,0.9322720779736497,-0.23851896220483723
247,-1.055064083949962,0.2617465941800023
248,-0.19632040460461853,-0.9309883802763792
249,-0.9134086285561105,-0.43199153362923326
250,-0.21113716625427706,-0.2397098415208575
251,0.861531844335495,0.8759715458000458
252,0.3753662673433979,-0.8644985729484969
253,-0.8338850393196832,-0.9546968039966525
254,-0.9676929426813115,0.1507996400707944
255,0.9559695859318429,-0.21222179048738818
256,0.9578123903226646,1.043455913101912
257,-0.3916483164987701,0.2598475338497057
258,0.8519434466695798,1.0018454833979802
259,0.822579894834036,0.9693364290005486
260,-1.1054529206573587,0.8696294012126193
261,-1.0657752513551462,0.7895404531991462
262,-0.23327110461890094,-0.9666704033656452
263,0.8727271504611592,0.4176729872941296
264,0.8886057228045836,0.9583687010388062
265,-1.1266997473898905,0.8331541581653068
266,0.992634296025451,-0.1914666958911971
267,0.30321064555355676,-0.9378153827961636
268,0.9199225709462413,1.0824316430933432
269,0.4146362501679789,-0.9484327754768315
270,-0.3797712827740555,-0.24370821114431893
271,0.3812770586792378,0.37938430720173727
272,0.8940020336260937,0.3314741486157018
273,0.8804370637427026,1.088868897961602
274,0.926801659807754,0.36077855451092206
275,0.7972260957099591,0.4279539418138713
276,0.9689425537056537,-0.1407381483942288
277,-1.0397672269169236,0.20701196865385302
278,-0.3158537441761888,0.3440735670524371
279,-0.3288191854984807,-0.38500330997490056
280,-0.2930551291202072,-0.30860473433717717
281,0.2885800219468829,0.9293276448997145
282,0.40278673513810165,-0.9190643249184952
283,0.43334988459642365,-0.8296021938040133
284,-1.021007294118984,0.7968012937164852
285,-0.8650206492697499,-1.011519710636318
286,-0.18810415347060896,-0.9187647713663957
287,-0.8845325551948967,0.20633199443330058
288,0.3028015853183469,0.2804225758092432
289,0.24100657341758713,0.9358039947799555
290,-1.0350185578563251,0.19533096523298005
291,-0.2997924856607938,-0.3717355191636392
292,-0.4486146582677397,0.8676194715283714
293,0.9757399512549146,-0.22793759282452294
294,-1.0163439818308806,0.2205124896859699
295,-0.22047706129951897,-0.32889665573549604
296,0.8830240614258056,0.3414154665510979
297,0.8556987631689186,0.42929733607366116
298,1.0440815619055326,-0.20293477962949216
299,-0.3152786628354081,-0.945039470689586
300,-0.4081568841599776,0.9815464240535385
301,-0.9798898811624167,0.13631998852390392
302,-0.9752496102850463,0.24819619110172156
303,-0.9349929563027308,0.7666563717947356
304,0.8755306099530987,-0.3289337108395601
305,-0.423485084325807,0.9184888984545085
306,-0.852955413394878,-0.4343768187651196
307,0.7620688079319585,0.3565678039011325
308,-0.30647492023011963,0.3328508898901084
309,-0.24278406871229266,-0.9731772513160647
310,-0.9338007474594882,0.22356038721954302
311,0.437468282027763,-0.8847015567926654
312,-1.0192264776887814,0.18517744083485244
313,0.4722567584156463,-0.8746260851254296
314,-0.9336933987987122,-0.44420706494431694
315,1.0837165637839017,-0.7599424294020337
316,0.82353990565938,0.9965613429309286
317,-0.4413077196881471,0.9019004046757026
318,-0.36967074666544125,0.2494296470953404
319,-0.22664533962030048,-0.9496725486061127
320,-0.1924869213959655,-0.9139200292765033
321,-0.3411722852432485,0.21258313340371082
322,1.1197152017239307,-0.7768076362744288
323,-0.18726438593044048,-0.8900789896828847
324,0.9445049638368627,0.4352099785054652
325,1.0131184887933753,-0.23604196577998976
326,0.3904442687055352,-0.8003403609921158
327,0.46235956989254373,-0.8346073121119353
328,-0.8054249467895718,-0.9874571333377271
329,1.0705113589792359,-0.14359481746519343
330,-1.077097251679486,0.8151297563192703
331,-0.7937897035820811,-0.9835226307167371
332,0.3021882263309045,0.2873475515391497
333,0.7726240551334284,1.0017853787591362
334,1.0738057192952013,-0.8044137774594744
335,0.8938956478399908,0.3937878311418449
336,-0.24766998048862937,-0.2646070374827115
337,-0.2155557926332522,-0.9542942155629104
338,1.070486364564105,-0.1492231483291111
339,0.21535501440382435,0.9685872210270537
340,-0.43250610564154285,0.2534660841852596
341,0.9889597105372878,-0.14627057329431514
342,-1.0170451495204254,0.20338501101130602
343,-0.4202516805159809,0.876201607705531
344,0.8764841034633604,0.3281710803102289
345,-0.44168065346409735,0.35163211322450655
346,0.9694799431305117,-0.21004961331038005
347,0.16293761969709789,0.9135936976691296
348,0.1577580193865469,0.9836858343304594
349,-0.8625407864602151,-1.0460074193961026
350,-0.37937656685395915,0.3232507645470911
351,0.8617033138180571,0.39438847652869746
352,-0.8421980199439466,-1.059419976138826
353,-0.18377882958938094,-0.30309249611769645
354,0.3883909767949354,-0.3212578747497429
355,0.781187260306172,1.0398940031938648
356,1.00091216377397,-0.19291117214690032
357,-0.28819111503709977,-0.3191141711216639
358,0.9136021612882737,0.4453158164474086
359,1.1071130918157606,-0.8256162572839755
360,1.0152263615749169,-0.7442414059130626
361,1.1688370380874078,-0.7119136737687515
362,-0.29347502337729137,-0.326844038790993
363,-0.7304168822757978,-0.9443851538982038
364,0.22954058762294452,0.9306598710826673
365,0.1734084041632041,0.9592032241780672
366,0.9723622153702338,-0.18010810859969237
367,-0.21678799096898785,-0.9439439224215974
368,-0.21448202329296265,-0.9044888404837277
369,-0.8867021642288827,-0.455471244047363
370,-0.9974120209748696,0.21661794096543321
371,0.5643227174990892,-0.8712739448339657
372,-1.1057195128410637,0.7615441996381036
373,0.419495779319118,-0.26984034532443957
374,-0.3158988006453798,-0.4038793020229115
375,-0.9394042384309109,0.23485637846769522
376,-0.8957001958892857,-0.5319366692326836
377,-0.39231246048270313,0.2913323550664416
378,-0.8487586956199845,-0.4113888836398383
379,-1.081420741794549,0.7263057606588715
380,0.411826688047727,-0.28868835130390325
381,-0.2512175834637558,-0.3953802860364395
382,-1.0020598251717525,0.18769518895777815
383,1.1233269894337334,-0.8501150966693602
384,0.7748131165627502,0.4372100988546047
385,-0.1303259215589371,-0.8644512929571132
386,-0.769519140993111,-1.0750242222982767
387,0.9852517184194604,-0.11743641531677478
388,0.8612276981774412,0.44027989817558577
389,0.36729929320266913,-0.24665393561637713
390,1.0065338672325173,-0.11778701814823861
391,0.1274636846463369,0.9647947582103671
392,0.47541440502183907,-0.8881727308691831
393,0.1386940687229202,0.9416897814489238
394,-1.0158529609788642,0.2373873412835726
395,-0.17537736473970178,-0.9905258653921256
396,-0.9220952348005947,0.19761022238524567
397,1.0066359536987535,-0.20345079701812305
398,0.3909987609404467,-0.8988005264661258
399,0.8369746701433695,1.1238249889340084
400,-1.1553371567165702,0.7452763196060009
401,0.7535081084790878,1.0620826109378227
402,0.409498010194966,-0.2875675561467553
403,0.8979699973741684,-0.19402500950533244
404,0.41339926483133627,-0.2612041861765591
405,-0.3855100863252476,0.263527071914705
406,0.4497392996037734,-0.8137225341448306
407,0.17907699244184197,0.9841525299164051
408,0.44610697627033086,-0.8549246507018846
409,-0.3506704581941686,0.296955186871844
410,-0.11757737310048777,-0.9700324612486397
411,0.4738812492759128,-0.8754464745113432
412,0.9953019644466189,-0.15506627274846085
413,1.1297543224963513,-0.7590769508925383
414,-0.49203642921395363,0.9148248091556503
415,-0.8043811888208966,-0.3979470021534703
416,-0.7968747569642448,-1.097687833830365
417,0.8079585788153314,1.0660911912639532
418,0.12493521980164966,0.9209493166731284
419,-0.8146735354066427,-0.9973959651757754
420,-0.36795474547810053,0.8612600686088326
421,0.7151244190041259,0.9517061255170004
422,-0.8727722427403622,-1.0123789577257456
423,1.0227545225004708,0.42333673192529575
424,0.27774549472804544,-0.2836394857673259
425,-0.4522176653798284,0.9180419892911357
426,0.9216842281018077,0.360958163211659
427,-0.8893834121996327,-1.0062200686153289
428,0.4690988107652828,-0.7880101635703105
429,1.1588062837189277,-0.8315565041310475
430,-0.4447072127880548,0.40350750454494566
431,-0.9424504389293302,0.7756437611520924
432,1.0256618032175853,-0.8720035327602798
433,0.2454958350568776,0.416798023885133
434,-0.9154862818962524,0.1295296742963846
435,-0.8411612675175366,-1.1256919739093134
436,0.812269257845691,1.1208895566683545
437,-0.2568835040927413,-0.43369526800247593
438,0.44193194126587393,-0.8454785048139417
439,-0.6761705869475391,-1.0079716750281489
440,-1.049389908677653,0.13676362642657572
441,1.056721977781327,-0.20156077020284213
442,0.8749664767659397,0.4830363781376679
443,-0.2746445263236737,-0.3160025988091496
444,-0.12651837346072745,-0.9768265667772198
445,0.119167565351861,0.9963454716080052
446,-0.9968455643267455,0.18530978323385755
447,-0.6991864343529461,-1.1321171268711008
448,-0.1256963111129678,-0.9442905263211714
449,1.105383169674277,-0.7907977797182038
450,0.3421587811509658,-0.2853502788281537
451,0.42362258702193684,-0.13648240883407306
452,1.102427751588285,-0.7674289529058896
453,0.43635983435645354,-0.8221944464331143
454,-0.2259195145743202,0.26556396477944305
455,0.24072146450669799,0.3276727804085339
456,-0.2612296147777573,-0.29703661900598793
457,1.0236044791031644,-0.16428700690541723
458,-0.8629243260200675,-0.47577728828155674
459,1.0570469693716082,-0.15441280773141275
460,0.9354302068318968,-0.15391630538629145
461,0.29290562286023086,0.42340588514311955
462,-0.3452713848100773,0.22708878690741688
463,-1.0498784521862838,0.22023239841010747
464,1.1380324782310223,-0.7657856670178466
465,0.256361872544437,0.3000185538887345
466,-0.925525626366396,-0.352087783872043
467,0.17820580186972737,0.9413179797661471
468,-0.544558374562456,0.8747477206934653
469,1.072421691731118,-0.7518621756823914
470,-0.2741423033832437,-0.3454493626270627
471,1.129769108483367,-0.737548283125701
472,1.080056067285504,-0.7785677306132005
473,0.9270098865673951,-0.019282628705288633
474,1.0160029069387384,-0.0935413564797951
475,-0.7911819218580269,-1.0320689978339002
476,-0.8253034444243821,-0.3678137635785722
477,-0.7051851177356423,-1.137374202935975
478,1.0935380481818533,-0.7444473878438654
479,1.014872484780243,0.4302270666810549
480,0.8593157295109705,-0.12732400088816923
481,-0.3568143683405354,0.3529333508680617
482,0.5182091911476882,-0.8778015282225359
483,-0.5226647277291229,0.862886446114064
484,1.1737315090806397,-0.7424933924116977
485,0.23033808921043405,0.31670501080351937
486,1.090008277188598,-0.6620863940583332
487,0.9837117896951502,-0.15391949569848803
488,0.8447453468436578,0.5197389795598513
489,0.22169017223743095,0.43288498388621555
490,0.9824047835999786,-0.14671465544294715
491,-0.9252797676067528,-0.3550434917522826
492,0.5621306774100457,-0.8838639109370371
493,0.9893101443498814,-0.19554155587664449
494,0.26961604531281974,0.4266789373454308
495,0.9304885562020729,0.424528561311843
496,0.6799137850199387,1.1300767013236768
497,-0.37813420804951037,0.3130661940132908
498,-0.7529298613013349,-1.1610567333175386
499,-0.7784796883024755,-1.0466574919987952


==> csv/one_shot/constellation_after_training_step1_5.csv <==
,real,imag
0,-0.495893015688552,1.076960628371203
1,0.4050896151172419,-0.334068654682233
2,0.40449204137732,-0.3382981347966658
3,-1.263184729710162,1.0352994785017173
4,-0.29615116581631556,-1.1524157384518476
5,-1.2614248750913475,1.0599387854785385
6,1.1126113530542232,0.4871014499713668
7,1.0359953131020943,1.3231786167957056
8,0.5068562624413194,-1.165071329456917
9,-1.1274100809466294,-0.4026008286419596
10,-0.25053081323188625,-1.1916131833265182
11,1.028151505656198,1.2908963491450967
12,0.31472724752842157,1.2681408215803458
13,-0.3434981091338606,-0.39230041695097995
14,-0.30672138859121134,-1.2010630670787177
15,-0.2985591759074333,-0.3747501091498784
16,1.0135184179515901,1.2668737523521405
17,-1.1678103023913642,0.2987667969745472
18,-1.0503779532526125,-1.2739394185840005
19,0.2960364391548469,0.4423947917890993
20,-0.41772935135157246,0.34683538364009076
21,-0.296843462842319,-1.2573455041596058
22,1.0731125484819697,1.2814793033605976
23,-1.0674124517686627,-1.234330703403149
24,1.0443701341344065,1.2968304237367372
25,0.3166276215605394,1.1927100529590282
26,0.26163535156250034,1.2190992484133043
27,0.4878206625831364,-1.0568231503403627
28,-0.4951944735993819,1.0681377661949438
29,-0.5365651514545088,1.1357680848164236
30,-1.1764512948530803,-0.45737889351234035
31,-0.3102421354445212,-0.4074736852007601
32,-0.287442556468775,-1.146045738610918
33,-0.2837170461784882,-1.1758869815310917
34,-0.2863548743196997,-0.4691845682479213
35,1.185457850770031,-0.31236304560121564
36,-1.280172464326147,1.054569694034404
37,1.2092576202227892,-0.3109041176315218
38,1.0025059162888064,1.2940347021088934
39,0.38256320394305715,0.4403447097138477
40,0.24056811416041898,1.21777033215253
41,-1.2719500096457117,1.078023640741146
42,1.067536394161399,1.3183465058803217
43,0.21384113645606243,1.1798340348629917
44,0.2571751908898341,1.1931081307763058
45,0.2509891564153625,1.21229047826827
46,0.2936431139358645,0.5336115773628013
47,-0.46074626212621367,1.173676129293961
48,1.1152687545186968,0.4496356888275768
49,0.23860294641786803,1.2030274582025573
50,0.4161501731620872,-0.2911055281096176
51,0.41987218326606923,-0.31061582707603497
52,-0.45762459732937577,1.1031944067765014
53,-1.2533708370652412,1.042592226835656
54,-1.072492707341449,-1.2799996919984307
55,1.0230610571928305,1.2272615203009554
56,-1.3431568577176969,1.0055770655200353
57,1.1757724874674202,-0.3271700340284007
58,0.4880657755787827,-1.0545786356038869
59,-0.5001330142763469,1.1008554551397103
60,0.34894731120082206,0.45535751441465
61,1.1154263833176024,0.5198798557302567
62,1.1625549130369206,0.5899687350489392
63,0.526547258063352,-1.1030723514826328
64,1.2193046512950263,-0.22285065810506252
65,-1.2539568984945921,1.0152747423815012
66,1.2530474307662767,-1.0504084304896724
67,-1.074517105906735,-0.39961513388329667
68,-1.108309986973035,0.30871985641741795
69,-1.3014267317948773,0.8955571040879974
70,-1.163447530820044,-0.5156351032332408
71,0.4889246407416397,-1.1654296626661254
72,-1.3610152189742935,1.085136755403323
73,-0.4783046033446038,1.0750999303202118
74,-0.5710356101746802,1.0955428171881234
75,0.24877541277625886,1.2421584731590993
76,-1.1723472667938932,-0.5628374339923514
77,-0.40044958157547234,-0.37987861247473853
78,0.44685471007929006,-0.2995196318787834
79,-0.2926468265209583,-1.240673942943638
80,1.1569401334786564,0.5884780709696563
81,-1.138733350391899,0.19179361103276
82,-1.2368322364441653,0.2691836927892354
83,-0.49103692623085055,1.0893320232203607
84,-0.47055382598581535,0.34586473611229523
85,0.3695082191008776,-0.3379746535720983
86,-0.40396400120836984,0.3502133877103799
87,0.31130133643635854,0.4274520723296671
88,-0.29141814486446976,-1.188818797153022
89,0.5090191432684296,-1.1120059767535708
90,0.27325163719306605,1.1957767364399552
91,-0.33726283812424607,-0.47878536962211476
92,0.26004636749717985,1.1976060625611973
93,-0.33390067429960046,-0.44147271268203253
94,-0.37135557900651905,-0.40465101465574177
95,-0.22914826189455248,-1.2093249041596117
96,0.34439528578774325,0.41857118165293156
97,-0.38316737989875554,-0.46246905112879366
98,0.5490615253275147,-1.0423339862932108
99,-0.50622791182048,1.0578958937395855
100,0.4864615867001865,-1.1106032171122024
101,-1.1844746225502807,0.29375069828302075
102,0.26610303857455714,1.1374875065163927
103,1.1173850287988938,-0.2974152004226578
104,0.5226068355127504,-1.1063891587667845
105,0.45499307851229814,-0.32323212235596366
106,0.3365086503638407,0.44035230873624215
107,-0.2978386328125512,-0.4750846514486567
108,0.31819032950839987,1.2401787187164792
109,-1.30192129620657,1.005802828609376
110,-0.5144222236062257,1.1376579725704388
111,-1.2577363713399117,0.23927746117188553
112,0.3204627970134203,0.40667863313758523
113,-0.5820177544019873,1.1339485117299066
114,1.1006402561606854,0.5702127133401328
115,-1.2950831629535964,1.0309779404287276
116,1.0923672114935865,0.5236577174216221
117,1.0780657961293323,0.5257587660906712
118,-0.42155134768305697,0.4155391507881939
119,0.4271354177284661,-0.3832647994142382
120,-1.3197385818768397,1.0587451292744798
121,0.4520734078304304,-0.3765814211479655
122,-0.4838872519469905,0.3021929219437634
123,-1.01065234848819,-1.1891352092435146
124,0.5568289929981399,-1.193777190591172
125,0.39924675412926197,-0.29595214980438106
126,-0.9547735514386695,-1.2937347852098244
127,-0.2629460857391311,-1.2517248163365815
128,-1.1837982618983398,0.2550813762485697
129,-0.43296394506968555,0.26225867829649085
130,-1.2286651992195705,0.2805008077552504
131,1.2906529939583908,-1.050704570104743
132,1.0057576716561183,1.2420159322128206
133,-1.1907399882780232,-0.5653221656553118
134,-1.211175666820898,0.2667766227595368
135,-0.48622137397988435,1.2030098011777453
136,1.3004650572575716,-1.0424990845174666
137,1.032970382288042,1.377182383767112
138,-1.2421738174918617,0.9351293605548539
139,-1.2443905504599346,0.30948262426003886
140,1.1327871870412947,0.6234376410030866
141,0.5169832864129755,-1.152017220877287
142,1.1092862166240283,0.5674648733052944
143,-1.0985286192277393,-0.6290268333873142
144,1.2206207448183168,-0.9828201990898012
145,-0.3668403507921983,0.3775477806886785
146,-0.33098309584949914,-0.4651840730643147
147,-1.2173622868372482,0.22875615047265158
148,1.141943265673769,0.4248711528078957
149,-1.060747305249382,-1.2057813693643615
150,1.3376758768981913,-1.044380890978079
151,-1.274617423556126,0.9990853130289291
152,-0.5472478873123218,1.0950073650308307
153,0.3366537828288351,0.4211462161441112
154,-0.36745478556211814,-0.43498518158593386
155,-1.3021050637845306,1.0399390125187224
156,0.2628748143871059,0.33770628745191433
157,-0.37718748062400564,-0.35609839226525
158,0.5740045775752833,-1.0711196492967194
159,-0.4333095449020194,0.2910046034466971
160,0.46000050161558526,-0.3338083443530763
161,-0.48647960980508653,1.1053857824336968
162,-0.2516426410673584,-1.1730810930003233
163,-0.5207595141722279,1.0930117508513877
164,-0.33263711120123146,-0.431614325641447
165,-1.0605617330312025,-1.2738859231370947
166,-0.47801472624755287,1.1517753833386322
167,0.9870151895453693,1.224875861239549
168,-1.1642876671565516,-0.47348217359606154
169,0.5260676704423826,-0.30329009983480487
170,-0.5204113095660354,0.24887258610268298
171,1.2354224771860602,-0.13676604796915912
172,-0.964265569433282,-1.3680907953721442
173,-0.20095238273225485,-1.160249836964741
174,-1.277394924852597,0.9216966963580725
175,-0.5507982173315704,1.0829771398305135
176,0.5580995713730105,-1.0488561103888518
177,-0.22115209058724214,-1.215151580931131
178,1.0043599044697953,1.2962233587566734
179,-0.46449554260766124,0.28598037396483406
180,-0.24361592219383915,-1.1013497373897672
181,1.1544503244275657,0.4892300394408071
182,-1.3389382555674538,0.9868373301231578
183,1.093118749183728,0.5501773943780116
184,1.0679387865849954,0.4590403992269551
185,-0.29236851223904087,-1.1133813870758957
186,-0.5077925276074313,1.0794901427122827
187,0.9425751357010094,1.229523630365434
188,1.1854155364201524,-0.18286954773823771
189,-0.2479244654869253,-0.3700487915735214
190,-0.9749602791561969,-1.30228169594264
191,0.22707232967847651,1.197671459474367
192,-0.3842961056741787,-0.4666698834898759
193,-1.1621332774354651,0.2939805576609365
194,0.5659440828631247,-1.18773647801502
195,1.1517896467302364,-0.22494605469963802
196,1.2571754110741586,-0.21493471391811755
197,1.018744801791323,1.2508896188821905
198,1.0069056189153915,1.3323723287126468
199,-1.102517532815428,-0.521879346105634
200,0.5372029250118454,-1.0479981546377157
201,0.3528910784304499,0.4135135791763182
202,1.033755690952261,1.2880468866891444
203,-0.394272324201305,0.3714071455265425
204,0.42654757626593454,-0.3294526735422761
205,-0.26837704894679043,-1.2280940577296198
206,0.5736172246478564,-1.0482434394030071
207,-1.3439333990566817,0.9388618726377664
208,0.301402792612079,1.2609400508117676
209,1.1745168566746083,-0.259334746748533
210,1.3215730134772492,-0.9613144671679829
211,-1.1884179714070608,0.20319890796122492
212,0.1829857924609651,1.2012671678726052
213,-0.5416016634982085,1.166091591023601
214,1.0122828558200254,1.2964262319201425
215,0.9939681407775807,0.4630712689797306
216,-0.22860527817433252,-1.104383423176498
217,-0.2952097546528247,-0.42586629873325826
218,-0.5670838832363655,1.1054167571939237
219,0.4897619611891234,-0.2807164127263611
220,1.0696564244428612,0.43891077055291133
221,-1.011494199121459,-1.2328532466331148
222,1.1093077360083814,0.4591994785703251
223,-0.5894628110234644,1.1175133556670538
224,1.0015965761504395,1.3030255211932684
225,0.34546889109739104,0.40928966039475406
226,0.5208292300808596,-1.0619767539309686
227,0.5999468698320796,-1.0359329884384272
228,1.1271473809345882,0.5003098872910391
229,1.2616927402327676,-0.15426032674060988
230,0.6361431926260408,-1.0756936790615947
231,1.2643032423801808,-0.24158336279545645
232,1.1976054787098485,-0.22992951567821837
233,-0.9335666165424552,-1.2806530071101772
234,1.270262876254077,-0.2406687378738872
235,0.2874851549104885,0.3951469871510254
236,1.188572608685329,-0.19290685788938816
237,0.24270110176078719,1.1978832474500214
238,0.3388234954566213,0.4441400883006339
239,-0.1363349795604386,-1.0953625348336797
240,-1.1834028163423884,0.1650230682875986
241,-0.5656669529790327,1.098585508051813
242,-1.1781667788733918,0.2249813989588518
243,1.146836732808564,-0.2666663403324741
244,0.15464346456479558,1.2137257015830416
245,0.43578990653385014,-0.32082712563773724
246,1.1705606106931996,-0.23228011493705578
247,-1.2516478546654664,0.24944160332196752
248,-0.13752782633204264,-1.1776216120111207
249,-1.131202994413294,-0.6078094551415864
250,-0.2629545943293639,-0.37451358111453403
251,0.9381997664299909,1.1685124184780766
252,0.47956303941411454,-1.0796602823179418
253,-0.9274018368620304,-1.256635873690489
254,-1.2267656030585357,0.14333471717214308
255,1.1822352422335314,-0.21663904906669473
256,1.0817356581985444,1.341928279464612
257,-0.4875344621815029,0.2850012963597777
258,0.994965436140961,1.3325538116180717
259,0.9679160618780912,1.2987157792854078
260,-1.3032820644737342,1.0949026198564227
261,-1.3410594122225532,0.9877148156860152
262,-0.20354146574301613,-1.196960171748081
263,1.0520047475198655,0.5924755172429457
264,0.9790928602321893,1.268811493144394
265,-1.3873961795424525,1.012596318562291
266,1.243753425745762,-0.19350230122677836
267,0.4823281235691496,-1.1201161101200388
268,1.0818882438341035,1.3953178927538312
269,0.5463278042864865,-1.1776744701286646
270,-0.38054689420032983,-0.38850911526639736
271,0.4519768328813401,0.45344152691151607
272,1.0690633464395025,0.48652868215971457
273,1.0219321947754563,1.3828485722226602
274,1.1227617464819726,0.49079979838429305
275,1.032621387324865,0.6239569630332528
276,1.244704377029617,-0.14134712957616016
277,-1.2119205662068124,0.2264496171679816
278,-0.3658793909118778,0.3871853328143372
279,-0.38111341360276674,-0.50678164122345
280,-0.3437490878583122,-0.40857658838891875
281,0.2427667260820451,1.176980507479249
282,0.5174723998878007,-1.1060463943692727
283,0.6131039038495196,-1.0413903721048041
284,-1.3104162834487456,0.93820989717056
285,-0.9726061077568114,-1.2964548327043206
286,-0.20927429621632168,-1.2037540086431897
287,-1.1423550084178735,0.17646091727062407
288,0.3116743158539043,0.3935482779909625
289,0.16229161131127834,1.1911575164956936
290,-1.2446447078852414,0.21736587500349622
291,-0.33451978955897793,-0.4165765632854667
292,-0.6292098723734374,1.1060304161411676
293,1.2187257925915957,-0.21100496573958455
294,-1.247464581030146,0.24900242442196
295,-0.25922253788688,-0.4472884424223692
296,1.063958335098608,0.5082962023116442
297,1.0155809659230755,0.5737270810801061
298,1.3175108306568009,-0.20576876882380818
299,-0.30234373363043543,-1.2241364129852865
300,-0.5032595168526457,1.1730767896597702
301,-1.2025418643111383,0.1604212838322442
302,-1.2021571057774476,0.24902688707491574
303,-1.2422744551786418,0.9321597901310049
304,1.044912061545158,-0.3115073059559968
305,-0.5900222799926649,1.1909141547186655
306,-1.0290314161348773,-0.560332528593354
307,0.9348202389729133,0.5400724566792665
308,-0.38229239229399203,0.4006063633166115
309,-0.21117543878440623,-1.2171861446312258
310,-1.190501847803846,0.2301399095621717
311,0.5731451438402299,-1.1345669909725362
312,-1.2591409493985055,0.22251821365791918
313,0.5545977033445555,-1.1313052126193075
314,-1.1190156795946713,-0.5957944419508396
315,1.316894388097146,-0.9463379713123363
316,0.935826928629638,1.2956144152720253
317,-0.580554631697201,1.1005308766984123
318,-0.4243692158112768,0.30487198193399256
319,-0.222914269159272,-1.1749366214199781
320,-0.15024450701583822,-1.1608834447502034
321,-0.4957658808516451,0.25789655489594193
322,1.3873735078935427,-0.9697427299272985
323,-0.16183630891060485,-1.176477329350166
324,1.1009819632025215,0.5434616322089477
325,1.2547706681211357,-0.24201111106036416
326,0.5490128122786052,-1.051335606512055
327,0.6305350667606151,-1.0732094692024132
328,-0.9045492820413858,-1.3217572531245405
329,1.2901231100925865,-0.20436073550701506
330,-1.3796068358526359,0.9456336300366192
331,-0.9129853619213971,-1.3172991731324977
332,0.28269978817628966,0.38888674915064975
333,0.8636460974858403,1.3074742648675841
334,1.3748912143321077,-0.9160240365230423
335,1.058339839496128,0.5194965909576615
336,-0.1885530046736872,-0.37021923971358195
337,-0.16766867065517102,-1.2006421979202428
338,1.2946369095564265,-0.1989271132041667
339,0.24142306960239837,1.1755469831266392
340,-0.5459671038589928,0.29402031778884585
341,1.1990424960061286,-0.1509741582559823
342,-1.2070568652759694,0.22316456813955246
343,-0.5563493994486335,1.1190654313419393
344,1.0175943348643086,0.4984267909682498
345,-0.5020095745126744,0.40864326869238626
346,1.1956243890266727,-0.188164569295722
347,0.15761530773273358,1.1952414611089703
348,0.19689536229228313,1.2317587545943687
349,-0.9614555948916718,-1.306873785984273
350,-0.46274182753977405,0.36886698199524265
351,1.0079088224764114,0.5455930146763152
352,-0.9694441186823621,-1.3390334387849907
353,-0.23379831245310878,-0.4505912251170477
354,0.4572840468001343,-0.3843046535257308
355,0.9247520439421109,1.3473461581238368
356,1.2000428706366282,-0.21615959103511667
357,-0.2849480563792298,-0.4221225648318287
358,1.1260173279733068,0.5752924364643492
359,1.4078396037286445,-0.9677076266374931
360,1.3322976116677572,-0.9424011738252713
361,1.4705393964445121,-0.9396950298075878
362,-0.28890107730838294,-0.4680422982253595
363,-0.8221740320094366,-1.305796104741026
364,0.18819274732100297,1.133325722600077
365,0.16239012709333797,1.2089423229345395
366,1.172690084422884,-0.1821576188520531
367,-0.22880706863697964,-1.1689411723809249
368,-0.1702690353996782,-1.1671954216861813
369,-1.0729759069858862,-0.5951343947934433
370,-1.2368863411679067,0.1793190814860974
371,0.6878433907372641,-1.1169549009901867
372,-1.4347363891187448,0.900284219477612
373,0.46980785367908606,-0.31645719292379765
374,-0.4003605711223574,-0.46980552378056517
375,-1.1494997827994333,0.24007441432051438
376,-1.0789317367005595,-0.6691485085852666
377,-0.537675249750601,0.36093294017298716
378,-1.0336017736287473,-0.5700763561946379
379,-1.4101691091643784,0.908770692878569
380,0.4613068635710174,-0.32265503818042823
381,-0.2961910680548893,-0.48087607304076085
382,-1.2528581168740551,0.21598997720694177
383,1.3817223521307729,-1.009655586678913
384,0.9326458789360593,0.5771337336745928
385,-0.08948268620358928,-1.133915416633914
386,-0.8902160972594825,-1.3941623559761915
387,1.1813176470202982,-0.17829272512302247
388,1.0455108833186506,0.5744404856327916
389,0.44764998660486804,-0.317663911459042
390,1.2364924407956452,-0.16482113730514175
391,0.15713253649959874,1.219767772793555
392,0.6704056719911812,-1.0851627816848912
393,0.13195983623757843,1.1790017775681187
394,-1.212014805745314,0.2261255133616879
395,-0.15288019752986803,-1.22836636119419
396,-1.1861925298780847,0.20337105577558448
397,1.2192764406228478,-0.22610207111561018
398,0.4895421728436393,-1.0783512471224936
399,0.962115110128936,1.3768667402644559
400,-1.4015541291695945,0.9269309878909929
401,0.8919801980117841,1.3837942187738022
402,0.5389820662623263,-0.31515405930430324
403,1.143726922887592,-0.19366041769532277
404,0.5261227373483126,-0.2947483317651041
405,-0.4473945869015642,0.2789512504431204
406,0.6312374098559184,-1.020631954253725
407,0.17886023564899675,1.2090665520149748
408,0.5828777054885792,-1.07408888016008
409,-0.44357588252760954,0.3489168385357518
410,-0.12047828665149059,-1.2521655045697455
411,0.6370310063245094,-1.0788452570835967
412,1.1808650508003997,-0.196098767218798
413,1.427192871759842,-0.9653425408278344
414,-0.620534980773651,1.0906020197630542
415,-0.9499376026469912,-0.5823548733563597
416,-0.9156547821798787,-1.39140326736395
417,0.882009876893142,1.3387506763640071
418,0.0898704341720124,1.1977285506124364
419,-0.9486783572397249,-1.2714820082486513
420,-0.49895015464919934,1.0538288188323444
421,0.8459875463195675,1.2980493910769109
422,-0.9841239485324338,-1.2582235156699269
423,1.1757457283095343,0.5346775336346381
424,0.3972440438359379,-0.3282343673944808
425,-0.5480327208411747,1.1369608466901058
426,1.0640458306134009,0.5003048706209792
427,-0.9605252955894207,-1.3073241788959713
428,0.5941839969735128,-0.9989151494432092
429,1.3997844974920373,-0.9888449108310641
430,-0.5133974812854917,0.4234825153116216
431,-1.2135308299950711,0.8937254528305525
432,1.2862776057731038,-1.0437775060264525
433,0.30719520497654523,0.5067813634804166
434,-1.165686679739995,0.15104860874951082
435,-0.9770208025940698,-1.4186004583435032
436,0.9177076886443829,1.3888382528736443
437,-0.2761446978886902,-0.5068869745139672
438,0.5619324859801638,-1.0487986975191241
439,-0.8344746284650637,-1.3504484778470833
440,-1.2491492469830456,0.1260861627041191
441,1.235645808676552,-0.2081271855344467
442,1.0217898631044147,0.6015837955570683
443,-0.2889666524189807,-0.43177288928633534
444,-0.13941227421238042,-1.230746726156387
445,0.11564624273026688,1.2596019924269102
446,-1.1954749476952957,0.1915014352489233
447,-0.8372438644200682,-1.4348922138691302
448,-0.15817322224914596,-1.2339930641581403
449,1.3414507981258725,-0.9611235894072981
450,0.3940162613551396,-0.34091800415055246
451,0.51053337757628,-0.24460038081693947
452,1.4042220626934925,-0.953995572495717
453,0.6030113774005867,-1.0609133478266237
454,-0.2927941784203436,0.27382600646889566
455,0.2709835559590638,0.39475695101807956
456,-0.277277157613262,-0.4233899161999908
457,1.2341210298810017,-0.1806269984900805
458,-1.0304770294687549,-0.6187352192875484
459,1.2765832938986565,-0.18887172419613396
460,1.151986853532522,-0.15343596281777794
461,0.40115208305034283,0.4929006855832904
462,-0.42545010111849196,0.268618762885902
463,-1.2725384654747496,0.22785137382786028
464,1.4248771274143945,-0.9211221239255887
465,0.2821348280185642,0.4075617283670044
466,-1.108989854276818,-0.5044393532448704
467,0.15470652356529888,1.190457471741961
468,-0.6786230836961504,1.0967133797326478
469,1.3622705790916911,-0.8783060155582944
470,-0.35428046149197134,-0.41294910842719246
471,1.4287176392578385,-0.9316296379376366
472,1.3711751366707086,-0.9259230729418724
473,1.1647499068677734,-0.08073352328741619
474,1.2936450540801219,-0.14263857655195164
475,-0.9019337277849803,-1.3823394102900548
476,-0.9828234293387678,-0.5620102414274792
477,-0.8794014608453575,-1.4634195035660456
478,1.3191468121349588,-0.9388067517862766
479,1.1588365368922207,0.5318496495481961
480,1.0544119236942877,-0.1596031742319446
481,-0.4103252270362818,0.41651154858800776
482,0.6816797983295544,-1.1068101662878265
483,-0.6119278568163357,1.0867680231420018
484,1.4273731304970128,-0.928279648638621
485,0.2979491559899697,0.4002344454779763
486,1.3580711506896288,-0.8491680542160305
487,1.24720464238494,-0.15846137158456067
488,1.0382724095820184,0.6443062784802046
489,0.3237570127220967,0.5096098120052982
490,1.2312987528659278,-0.15378660452131365
491,-1.054460059256652,-0.5204575622654136
492,0.6979725281006801,-1.0978377792438878
493,1.2122295489306256,-0.2250574223136057
494,0.3302420973887489,0.4762590146143818
495,1.1271466657631495,0.5601177449256676
496,0.8280377581469931,1.4218548339476862
497,-0.40984597197649225,0.38196633797091667
498,-0.8582264775474495,-1.4326448643804144
499,-0.9162724397967938,-1.3663525413920359


==> csv/one_shot/constellation_after_training_step2.csv <==
,real,imag
0,-0.3325509317044602,0.9073573452101183
1,0.3183682951619081,-0.2902131034945775
2,0.3189631085335929,-0.3225503861941401
3,-0.9786507593448556,0.9236483340080478
4,-0.3033870320831436,-0.8887602377901264
5,-0.943217337426911,0.9221244890218318
6,0.9302725638169218,0.3497665529145129
7,0.992688067090097,0.9916105913222355
8,0.3147885804566541,-1.0139494694300475
9,-0.9621835686382052,-0.24725691393461446
10,-0.28015307760707575,-0.9645908294385978
11,0.9079222139975667,0.9689874970634853
12,0.3442021981722556,1.0224590460194827
13,-0.31814256019725945,-0.2934827069583141
14,-0.33311373060652233,-0.9481080461990268
15,-0.25352624647890626,-0.2875101787359327
16,0.9205689695519659,0.9433494047208498
17,-0.9378941337838809,0.33938986404866334
18,-0.9593605004395367,-0.9614268881880536
19,0.27743551481150464,0.358914368240785
20,-0.2747682565772874,0.32217861537459336
21,-0.32772351726763727,-1.0112061571342705
22,0.947172974821095,0.9757284857143439
23,-0.9407508558103248,-0.9142752483678036
24,0.9417516624567913,0.9433419923549166
25,0.33606811351395965,0.9838679277452311
26,0.3305641602501219,0.9282473567945283
27,0.29953495713853195,-0.9117774951607303
28,-0.3148333307076565,0.8975339402884884
29,-0.3540148789857068,0.9345150591879929
30,-0.9779229846019654,-0.27081891760119364
31,-0.2755383872780984,-0.33211229459124086
32,-0.3232269506033166,-0.8823180808814624
33,-0.28492887957101815,-0.9291162576416232
34,-0.29343069515919357,-0.3490261450133114
35,0.940178986561841,-0.3083308954486399
36,-0.9623287968811659,0.9439369313807109
37,0.9423173147208849,-0.309220567760184
38,0.9496863297152432,0.969300212399483
39,0.32885815940783014,0.29318730993424924
40,0.28573631630595137,0.9700277991686934
41,-0.9409522745956606,0.9438356406654838
42,0.9593636178306577,0.9661109685139696
43,0.30418671190523855,0.9263615538054938
44,0.2955289045422836,0.9066323787864065
45,0.30455664225405565,0.963145378859501
46,0.3137825331178235,0.36732287177069267
47,-0.3000197186148309,0.9434894417099206
48,0.9557185512345122,0.2829394371552719
49,0.29723031474891815,0.9104806648801504
50,0.2950531722126066,-0.27977844186920076
51,0.33116756976886214,-0.3014024570955682
52,-0.3094349848512809,0.902265550604607
53,-0.9399053914487925,0.9697271952820398
54,-0.937974860284325,-0.9653607382959694
55,0.9124471853642288,0.9099842329383645
56,-0.9711522292439319,0.9588997560787954
57,0.9613454525212883,-0.3904158295230305
58,0.2999410597854046,-0.8985471016891081
59,-0.31904854804563554,0.9086851063163857
60,0.3095858639974135,0.34786395333178755
61,0.9611576451641388,0.3312435885188729
62,0.9663858493640985,0.3468555494151397
63,0.33332435441664054,-0.9302864900624118
64,0.9651969342283314,-0.3174038863505533
65,-0.9817723712568525,0.9228299407867533
66,0.9369956688550121,-0.954228958764787
67,-0.9251712919654622,-0.2603325316530339
68,-0.9086420458264781,0.3771616027106517
69,-0.9366619249430783,0.8695816608542791
70,-0.9600538201280909,-0.3282226683665311
71,0.3147771782074964,-0.9718579932252018
72,-0.9841646669942659,1.0015800732207634
73,-0.29269719213207224,0.9359610531196553
74,-0.3232368667899852,0.946130449768629
75,0.31866682249817013,0.9580269021535525
76,-0.9716415400824949,-0.35218259024356147
77,-0.32606010580175065,-0.30186417881455696
78,0.32608235616444947,-0.2811693727700523
79,-0.32318253032934374,-0.9933088762235089
80,0.9459827955682599,0.3699322886129235
81,-0.9139996015319181,0.3061677958093639
82,-0.963646252998485,0.3013842909501205
83,-0.31307066224744307,0.9575424665386
84,-0.2886756597373733,0.333189266345722
85,0.2822485564125591,-0.34357571673272347
86,-0.294255275691407,0.34769080269079483
87,0.3181839378889008,0.29707806562261146
88,-0.3478869036795019,-0.9574419809814106
89,0.3056509315284941,-0.9517563377198657
90,0.2990077753973251,0.9532772027332953
91,-0.3117572690737819,-0.3320716163037039
92,0.31194269017124265,0.935915205936881
93,-0.3127220128119467,-0.30715964408841845
94,-0.30781084999620345,-0.3181604971608276
95,-0.3055463770775803,-0.9645653118077995
96,0.31516436955914456,0.3256351873256012
97,-0.35090159886335553,-0.34950864666515263
98,0.33350827910526837,-0.8792809598766795
99,-0.3197673698880015,0.9152611303349667
100,0.300622341557649,-0.9292957103504094
101,-0.9274169134505562,0.3311734506347906
102,0.29948300415126156,0.9223687032157059
103,0.9191178646990311,-0.32925193173865325
104,0.32158049439257713,-0.993475313615848
105,0.2926464437555423,-0.28592068879480775
106,0.3281850586839442,0.3297808804279615
107,-0.3144401084826848,-0.38574604932459516
108,0.3450048100207201,0.9990046846656131
109,-0.9431046429084079,0.9458218631341685
110,-0.2987050056679651,0.9644804998735548
111,-0.9525785917082453,0.3166292335796345
112,0.32880036662795614,0.26950113897639344
113,-0.3499642678955272,0.9727600639427605
114,0.9745163763477807,0.3573130422722162
115,-0.9475731683158825,0.9237847829843838
116,0.9344377380130902,0.323980050842591
117,0.9503144962282338,0.30822521355541826
118,-0.31759467944256997,0.3375156875436541
119,0.2929704887246622,-0.34503570183498994
120,-0.9572211211748214,0.9623823610974994
121,0.31281549146985693,-0.3564129938920375
122,-0.3390540293878447,0.29957894877028923
123,-0.9366846592402498,-0.8856750240849237
124,0.3344255239422333,-0.9986204318932432
125,0.3106996741141248,-0.27463581111810004
126,-0.9239066810282336,-0.9604888335147674
127,-0.34470434447347936,-0.961718770890335
128,-0.942919232863766,0.3398748227372614
129,-0.3181644705250569,0.28309140415079187
130,-0.9340494722897743,0.3678024593736805
131,0.952712746062183,-0.9661112169455087
132,0.9513233619928098,0.9215388370604125
133,-1.0026168153553123,-0.35976034685481845
134,-0.9708541492411075,0.3170839496589263
135,-0.2691951067098149,1.0378777301342037
136,0.9796469718038231,-0.9850387691992453
137,0.9576681450897894,1.0127505962423125
138,-0.9122758843833365,0.9107387957054518
139,-0.9432386248128594,0.33377018587893503
140,0.9772848482139285,0.38297016048491245
141,0.3321818758754898,-0.9995039773473986
142,0.9220841576890009,0.3250173959954463
143,-0.9665585288001547,-0.36115712022855173
144,0.8959633066086226,-0.9564174716592033
145,-0.3036003393607454,0.34240999659901084
146,-0.31103950285696985,-0.3164009854675549
147,-0.9682247621924013,0.2968487643557676
148,0.9615132039869072,0.27533630098078776
149,-0.9292896769506681,-0.8960835051271067
150,0.9398258386411742,-0.9925219921053126
151,-0.9286276331842622,0.9844921394119995
152,-0.3137408126420612,0.918479888805325
153,0.3097241183444016,0.32701182855016736
154,-0.3017263098286193,-0.32739243657686207
155,-0.9615451093954033,0.9489337365973444
156,0.28573208295643987,0.29397150652914605
157,-0.30379325856926265,-0.3057099920038824
158,0.31194203171859297,-0.9374101994187756
159,-0.30214715945509457,0.31222935324684614
160,0.3311190093485465,-0.33413998012062124
161,-0.29431542625122586,0.9677077853153823
162,-0.3026279586247589,-0.9340700437595302
163,-0.32649064191957206,0.9318870112191281
164,-0.28872731373443694,-0.2842409204005803
165,-0.9663833204277642,-0.962829384431346
166,-0.29875935329847914,0.9973561345173058
167,0.9698406574320114,0.9456169546009854
168,-0.955161476322801,-0.3194839299327244
169,0.3547681665989327,-0.28701061310241394
170,-0.3449426866610136,0.26875699549268944
171,0.9740805293659861,-0.27869174092007565
172,-0.93991758036218,-0.992841635125068
173,-0.30178498986663316,-0.9384527650346677
174,-0.9669109530425029,0.9085715293446301
175,-0.2881878680446229,0.9720933302677828
176,0.3534134827123772,-0.9223506355181168
177,-0.3103224289424898,-0.9527722416279634
178,0.9557374968991076,0.9625297176575341
179,-0.3166244201631669,0.28873259785411787
180,-0.3278707081842853,-0.9107808354657316
181,0.9478932819727567,0.28998360666568374
182,-0.9484985453166624,0.9507678545103639
183,0.9360918101851252,0.32203262178027153
184,0.9258126466128076,0.2840845161207988
185,-0.350797638701008,-0.9314809858883393
186,-0.32920071480951957,0.9301609500933302
187,0.9257381707723199,0.9334329274704143
188,0.9412275687072238,-0.33016960126222467
189,-0.27807493132295097,-0.28029222006704185
190,-0.9259941780454676,-0.948677544937147
191,0.299371105947223,0.9378545020210719
192,-0.3529585164386425,-0.31859188650745335
193,-0.905054678087715,0.334298676632447
194,0.3061100294456827,-0.9815588628111743
195,0.9472455259796649,-0.2902873151778986
196,0.9700120950539238,-0.3287333929512869
197,0.9442535965871149,0.9451061281984799
198,0.9669083032676714,0.9505414968379159
199,-0.9712041205611652,-0.3419151717104312
200,0.3025741172620162,-0.9237417933199884
201,0.31690990841632105,0.2991540653069279
202,0.9685339008131779,0.9461197819206594
203,-0.26708852477374945,0.34217663174578294
204,0.29421346975228707,-0.3307622202753917
205,-0.35248675294652426,-0.9775018620187835
206,0.33446222239786677,-0.9243141219271105
207,-1.0045685216487579,0.9208776537734964
208,0.38814270242269755,1.019156212032969
209,0.9412005280633018,-0.3361909510878073
210,0.9536593350623188,-0.9373008917974147
211,-0.9457500446193393,0.2896823097025896
212,0.2863828810836534,0.9621328084636018
213,-0.28956270456078276,0.9842050472886049
214,0.9596694009449506,0.9208776436390224
215,0.8762437911326392,0.27948622736521017
216,-0.2918782497629397,-0.9085211742474179
217,-0.3196971973804437,-0.3388806134585017
218,-0.32405426606944404,0.9656713660257932
219,0.3550134667659346,-0.299003566626835
220,0.8958909197251701,0.2583251098860399
221,-0.9490648629892549,-0.8871559963253466
222,0.9325399018770477,0.25055970576051984
223,-0.32082023534392196,0.9898636750644967
224,0.9620412082274669,0.9133727442325873
225,0.3266475129989258,0.29715973061583834
226,0.3078299530146342,-0.943559434253269
227,0.3323289120683562,-0.9318204614810699
228,0.9547027421062224,0.3046943563346003
229,0.9794004854089036,-0.27866552766169
230,0.34074706433110563,-0.9420322162246303
231,0.9546296113127041,-0.32159444828645933
232,0.9245724715896849,-0.3081639325716033
233,-0.9323426105229285,-0.9510296215786275
234,0.9411106624694779,-0.3192130447076137
235,0.28147341366234985,0.31576906059582543
236,0.918615862688325,-0.30206481962883697
237,0.32676572557541855,0.9679127105560426
238,0.342490278746689,0.310223582579484
239,-0.2513926606341147,-0.9107101476379614
240,-0.949685274061526,0.2584164338604625
241,-0.32733118940357825,0.9615494480560624
242,-0.8942923624938217,0.3176342951214527
243,0.8931157648798194,-0.34736339753489925
244,0.30020201277487374,0.9814669820619488
245,0.3384191746065453,-0.32310641135821694
246,0.9121704632624635,-0.3335796206186549
247,-0.9868947517569271,0.3162993987767736
248,-0.28788922879127266,-0.9506500581201727
249,-0.9909390208254895,-0.3458255793289405
250,-0.2835076486700523,-0.26268874235953676
251,0.9139683841448977,0.8887673185192749
252,0.28765865227807635,-0.9231005225667652
253,-0.9307708734235501,-0.9380894911238418
254,-0.9783633590773165,0.28215200779320004
255,0.9440349350974423,-0.3000162345273396
256,1.034343559457403,0.9614530104011048
257,-0.362550168385081,0.2967384442033469
258,0.9825131674265547,0.9620270501017106
259,0.9716952077825972,0.9237382832558798
260,-0.8993633147106497,0.9702983937228902
261,-0.9717524825703591,0.9272799616946014
262,-0.2921170037633516,-0.9488197098104146
263,0.9241795193165026,0.3253818699063915
264,0.9553395830054225,0.9488077269583699
265,-0.9505625193936648,0.9580594853879557
266,0.9519300370512201,-0.32515970445533215
267,0.27366900962221663,-0.9679468844129653
268,1.0270999296294512,0.963146533968887
269,0.27249383545698713,-0.9714137371750019
270,-0.35872560156694183,-0.3111603161015529
271,0.35111399054376374,0.31893897947335903
272,0.9683907798543443,0.3139759971876994
273,0.9920050746952194,0.9521844742281863
274,0.9471913182865668,0.2950471711931815
275,0.9564526071624845,0.33929557112580355
276,0.9415358958751613,-0.30405902194423956
277,-0.9514862512596857,0.3155186448860722
278,-0.27683398838204515,0.3179540620541228
279,-0.39024733962001357,-0.3393674657182823
280,-0.31748451250307186,-0.30176338243250794
281,0.3313706614873071,0.9495875986673414
282,0.32217239475113757,-0.925715992066764
283,0.34736514946048713,-0.960494199661718
284,-0.9631445037136397,0.9357552977990092
285,-0.9304880270969413,-0.9287218493679946
286,-0.3578604998097753,-0.9582799275198918
287,-0.9144028725402217,0.32268651118305813
288,0.33257292282854306,0.3099134792742596
289,0.31372262322727856,0.9624176625324218
290,-0.9533418025119312,0.30465757214023065
291,-0.3135831184284256,-0.31729906882003184
292,-0.33720130734620757,0.9700351368552677
293,0.9688788141136927,-0.32493459125846363
294,-0.9619167068460464,0.3308861699532118
295,-0.29273037995927315,-0.3286554214192906
296,0.9508448526687963,0.30224391426237124
297,0.9101976444548677,0.320415793258706
298,1.0140916566209202,-0.32498112764578657
299,-0.40689876552725573,-0.9641493815871252
300,-0.29298117173317956,0.9862117121684819
301,-0.9401258380390525,0.2945064838730729
302,-0.9326127949712265,0.32086904122556437
303,-0.8940364387089458,0.9247753652513012
304,0.8645960303736737,-0.3444937987267987
305,-0.27626001367602104,0.9922954073834871
306,-0.9088605909804494,-0.3218406919965834
307,0.8659280287256589,0.3101966828692999
308,-0.25624974316790544,0.33874698782186785
309,-0.3489625449147091,-0.9520436400215285
310,-0.9256225933787126,0.33063890385143135
311,0.2842217464513475,-0.9603930854665433
312,-0.958143267091169,0.3360577625508518
313,0.2643271573654803,-0.9605123352461752
314,-0.9681825375200928,-0.31267156801191215
315,0.9222586926464111,-0.9199278915765798
316,0.9399914755217795,0.9635290683867818
317,-0.2963583607140992,0.939372724040408
318,-0.3248349098684649,0.28254734578913604
319,-0.3229007610477607,-0.9250541649080772
320,-0.30133135429852115,-0.9441643078290427
321,-0.3744349904314836,0.30736957022011635
322,0.9955999229151941,-0.9266837531028365
323,-0.3141958735894453,-0.9412733818660125
324,0.9317751538312292,0.3350558231655889
325,1.007618336010681,-0.3290254789253866
326,0.269979283573794,-0.9480153836520748
327,0.30289208163170334,-0.9260628592645106
328,-0.9201949301253879,-0.9433717657212741
329,0.9574550751552019,-0.30779570163809594
330,-0.9735924569310463,0.9718663304854257
331,-0.9424290314734552,-0.9566192636735791
332,0.27826420471393326,0.32116248685547016
333,0.9320459298469286,0.954412053439381
334,0.990027614946829,-0.9345813079707564
335,0.9272900902099923,0.2785697577940384
336,-0.2258642477126787,-0.3062661649217878
337,-0.32799089870701015,-0.9593801450104271
338,0.984013324141749,-0.3099946563046137
339,0.3463318548233555,0.9265103111452414
340,-0.4055680336187135,0.31020040088325124
341,0.945435497535101,-0.26274135317724767
342,-0.9296743276968727,0.30447825275767276
343,-0.30238207722122423,0.9625298599361395
344,0.9297456082375166,0.29139675643258584
345,-0.3356877526684538,0.3391885685122355
346,0.9091713771457337,-0.2994516888371076
347,0.3539975326061693,0.9405989366036781
348,0.3151085188442877,0.9127556826212296
349,-0.9673523771892416,-0.9261495056648796
350,-0.32612579589481855,0.32397493170429964
351,0.8733045414964875,0.34162215448946076
352,-0.9236851734476698,-0.9542445444461422
353,-0.3133401605534088,-0.3504601917102183
354,0.32551732027388586,-0.2989200411278692
355,0.9823726270659925,0.9281384927357056
356,0.8986470117864164,-0.31753782491740556
357,-0.2663475650829672,-0.30787171628586874
358,0.9505275412019764,0.2803110418496561
359,1.0060978932670959,-0.9282755971032749
360,0.9252793488801404,-0.9823278632934159
361,0.9642323472419574,-0.9205562685196589
362,-0.29406267528300806,-0.3214496661152209
363,-0.9231804193158666,-0.9612127896088242
364,0.29007494914324083,0.9514326003624719
365,0.34237942695641044,0.948455681085072
366,0.908197546287839,-0.2989433796499048
367,-0.3319482965740508,-0.9061978347462875
368,-0.3309448881650407,-0.9451835644235337
369,-0.9669688778858266,-0.3145268211780384
370,-0.9792437823761473,0.31285831881540505
371,0.35760500327736955,-0.9499616407537007
372,-0.9959483081352675,0.9392620275358325
373,0.3292975285526976,-0.2947231089045195
374,-0.3415672609301577,-0.3059013400912444
375,-0.9029123023438171,0.3070981043631192
376,-0.9815034072466364,-0.36027564279169083
377,-0.3393690854133597,0.3638320246252306
378,-0.9457239708673183,-0.31581544548417667
379,-0.9694397324181047,0.9512229482156692
380,0.3493542409727251,-0.3145280160797024
381,-0.2867842584835609,-0.34433242290769756
382,-0.9750261204088362,0.33048468501465833
383,0.9691143418767082,-0.9639460062304491
384,0.8714935710058284,0.3195586375252233
385,-0.2893336358250922,-0.9100446618189088
386,-0.9384293706944387,-0.9699930350821199
387,0.9044631840309545,-0.2911848787810999
388,0.9278476243732334,0.3422119820673671
389,0.31574073798979424,-0.3214143101493478
390,0.9353235015969307,-0.2909154871559512
391,0.325769199184073,0.9483761886783076
392,0.36188122322676947,-0.9900873534685791
393,0.27058390342633465,0.9193438886017539
394,-0.9644535081492062,0.3378981663918565
395,-0.31542295450215485,-0.9581712055872295
396,-0.9227558190276884,0.33092719466366133
397,0.9456866018072939,-0.31787248923502254
398,0.2739343060289907,-0.9254837489770185
399,0.9585599558937651,0.9547864295893449
400,-0.9830285265616211,0.9450662937068234
401,0.9521135719633991,0.9500036890728084
402,0.3732213430655506,-0.3441735175528044
403,0.9079321085524192,-0.3325318352655946
404,0.3646356123618325,-0.3254389490023631
405,-0.3240116640887956,0.28247707236355424
406,0.3250941654664364,-0.920777381993136
407,0.3170517145512246,0.9467944341465819
408,0.2926017263062248,-0.9244351598589592
409,-0.2992373891186044,0.338440312716935
410,-0.3152913848283766,-0.9708836356669561
411,0.358070909861059,-0.9405972190408234
412,0.9088807141551523,-0.31933439862799423
413,0.9841523418803978,-0.9436861061827936
414,-0.3382640223136121,0.9392364990186666
415,-0.9091906812573606,-0.31594882170056277
416,-0.9420449998285347,-0.9687233226618879
417,0.9040393144707812,0.9517293307816524
418,0.2889068256058318,0.9814685001758071
419,-0.9384760964607836,-0.9153332968057983
420,-0.27715399195711105,0.910331451160428
421,0.9413175582666632,0.9325426228201821
422,-0.968524692606456,-0.9249332978073332
423,0.9842642211148744,0.2781993825966989
424,0.3098502615749327,-0.3076167878648991
425,-0.27135669279767594,0.9282607069639275
426,0.9128953105838077,0.2880589648176806
427,-0.9442454521876801,-0.9428124748061701
428,0.2516818662344739,-0.8947737812195324
429,1.0077883246381723,-0.9180763646673978
430,-0.3446322020508101,0.35593033671390295
431,-0.9157853019405555,0.9281633453643687
432,0.9274120502737703,-0.9844796971481807
433,0.3109711928386654,0.3023560363108592
434,-0.9387919304717076,0.3413462198969741
435,-0.967463746969284,-0.9957139924787406
436,0.9245235524852311,0.9615631075098797
437,-0.2763801992644656,-0.33187382207671645
438,0.29939493115013555,-0.95217219848452
439,-0.9386831818793018,-0.9183272540935177
440,-0.9646317975518526,0.29704679163455067
441,0.9547328590762914,-0.33540857587951206
442,0.9376769791461668,0.35715753247456594
443,-0.3194808643361488,-0.3269367530501877
444,-0.3256864222982889,-0.9337784218989669
445,0.3181395035558644,0.9778157389269534
446,-0.956439867498894,0.3156636787236406
447,-0.9085739231141489,-0.9977727593877213
448,-0.3351683534481562,-0.9429306737889299
449,0.9390914546466942,-0.9242035447592915
450,0.29323446704111333,-0.3266959020219364
451,0.3314300952416255,-0.26468763053296845
452,0.9694551750064795,-0.9489990807587154
453,0.3006378966475499,-0.9571587321699305
454,-0.24198341700890927,0.28260116745913294
455,0.2866166410526714,0.30277760108614
456,-0.3089557123537538,-0.31413587591863207
457,0.9453872659461325,-0.306673973924243
458,-0.91066474901876,-0.33596044263465047
459,0.9790690190722886,-0.34031004900988515
460,0.919871355831053,-0.28314210648399163
461,0.3890738883088946,0.28899027036675284
462,-0.3420963180783433,0.29258255474565714
463,-0.9738781155757019,0.37548389633885404
464,0.9787110810244157,-0.9538442074418935
465,0.3200942176298906,0.29160636707623105
466,-0.995361564548153,-0.24577065503074458
467,0.31356109688159534,0.9497703462691979
468,-0.33694622628984805,0.9601701743027142
469,0.9462017996886214,-0.923418608395393
470,-0.33555051772461275,-0.27389686667826935
471,0.9828692225103194,-0.9631079449922002
472,0.9634422863591998,-0.9499185537398511
473,0.8936554972608036,-0.26783034018043056
474,0.9659642191835172,-0.29790819483798
475,-0.9689631570193435,-0.9596097871839607
476,-0.9501521416639565,-0.28318695811406025
477,-0.9469414865492791,-0.9604970910047935
478,0.9255986660707037,-0.9364547641749869
479,1.0069504300293175,0.27589618128316284
480,0.8435098604848468,-0.2750405088137122
481,-0.28208828685686627,0.35728878431332095
482,0.33806499785052113,-0.9683455622490438
483,-0.30079853625955444,0.9281704469798717
484,0.9596635548457878,-0.9424040179035024
485,0.32780732891743103,0.27254116939043865
486,0.9201123418921036,-0.9048326462056273
487,0.9771230593461013,-0.3095152243093767
488,0.9389873355699232,0.3129169953390189
489,0.29469113698193095,0.34944746604190047
490,0.9714961582996816,-0.32357241836542644
491,-0.977279107570153,-0.2767227687469228
492,0.3584182746903346,-0.9482158075460945
493,0.9639800910182489,-0.3697520898093168
494,0.31125128451946765,0.311677759226553
495,0.9927642067861886,0.2896648153414516
496,0.915476829758095,0.9643454687602904
497,-0.30085178365789433,0.3463706670190827
498,-0.9241103725351215,-1.004260769948288
499,-0.9869058829137336,-0.9488368778175843


==> csv/one_shot/constellation_before.csv <==
,real,imag
0,-0.6195358859040655,0.5806553868874337
1,-0.10549878812704007,-0.05295249605608654
2,0.7450386646648081,-0.0845867830967679
3,-1.444238055580087,0.44873882479443666
4,-1.231335206608048,-0.6760616238319893
5,-1.3562876115810067,0.25270966561860947
6,0.1446477292856653,0.18368900720246434
7,1.6354906041046284,1.3292125646075854
8,0.7063256864907675,-0.1623504025838371
9,-1.2135003851244,-0.17487786432182154
10,-0.3889483646336896,-0.9645891580706137
11,1.8101750631525682,0.592100272228713
12,0.6703389350599201,1.0336946626309027
13,-0.7615032058996507,0.16811520655443288
14,-0.5411218589589611,-0.7704172485282792
15,-0.3097795343287444,-0.5838822423206933
16,1.6771841575699578,0.611451278462348
17,-1.3105054966096816,0.44454825344693905
18,-2.0050151420080513,-0.9726861204808264
19,-0.18919204977287857,-0.12359542854615149
20,-0.5901262845991107,0.073970038160669
21,-0.4361020447036752,-0.8901154585434012
22,1.3697890807132262,0.7962703444392722
23,-1.5952686673200418,-0.4781220668580895
24,1.425499480420506,0.5031551605199902
25,-0.20380668396010823,1.1109985168631833
26,0.07930240945306047,1.1166235453714626
27,0.1650772224169482,-0.29947969049119927
28,-0.23245989304882245,0.7454494131665179
29,-1.218322113699994,0.5275286851504142
30,-1.8351654623165516,-0.1829323009088364
31,-0.7279973862106536,-0.5993573775665207
32,-0.5705635170690668,-0.8037397427568829
33,0.5716645697898138,-0.9287103924952439
34,-0.001648748174632654,-0.582700788346916
35,1.572984995531516,-0.03736462239246966
36,-1.450990512817867,0.40305064827018305
37,0.4572536278720181,-0.17918904333977553
38,1.2753015074498482,1.1358327901581031
39,0.323949477509742,0.5474048715241742
40,-0.04104066753164759,1.0264874628258578
41,-2.0656310094548633,0.7249717696402775
42,0.045184453248748195,0.8986656865324618
43,-0.09044478380510472,1.2090484727412636
44,-0.18541241221545202,1.1282263389202367
45,-0.44566647951507216,1.2750317336952668
46,-0.03760029311196198,0.9379390824972563
47,-1.0963497303028564,0.8444914506313694
48,0.7732193729580443,0.8553900554479541
49,0.36959505116916436,1.3054907512372438
50,0.3613553358051279,0.3447095242078146
51,0.9251607444909394,0.3291197072793888
52,-0.29516148582414914,0.7025426359494249
53,-2.4028946880298565,0.39942422881232087
54,-1.7247637809568295,-0.98294171427929
55,0.7860985835355954,0.47533833966181405
56,-2.3613011125190364,0.49193351405204705
57,0.9776527460407402,0.13254496988314107
58,0.8928122860968436,-0.08767679585642942
59,-0.5392599113395756,0.5176239577092325
60,-0.2558860174258966,0.3838157312893971
61,1.402236852876339,0.9480732842712722
62,1.1195122702949027,0.8145639387368072
63,1.2137774253380373,0.09784151630670077
64,2.8349101571334674,0.42240827072189735
65,-1.211351179161241,0.5237854444104931
66,1.7137476897605675,-0.25880772959168435
67,-0.1623950189288687,-0.30799574746852854
68,-1.412889596350166,-0.5650208739715796
69,-2.392621296628427,-0.1343862889167616
70,-1.8513130784234533,-0.9068323374576506
71,0.21663375924985612,-1.0520490500761763
72,-1.7112834746518655,0.1045167275557746
73,-2.054071182028204,0.15313192795810943
74,-2.3656798803439747,0.45264709032547323
75,-1.6885579254021992,0.5522227576315475
76,-2.5644638778094624,-0.5221601515597338
77,-0.4982808344645365,-0.5048831855250496
78,0.34515881694883077,-0.12603499878366095
79,0.6077008161718566,-0.5159596320508003
80,1.6535054513914427,0.511283122071827
81,-1.6685415990879915,0.17401517231573924
82,-1.9647585153199287,-0.5261916544406403
83,-2.1339074174301,-0.07876961482609679
84,-1.5733861962640043,-0.1247934842279539
85,0.19908260588928944,-0.2986621010282276
86,-0.7780643975000145,0.20198954538501604
87,-0.261607676692439,0.34883966205616007
88,-0.0900003785978182,-0.492957813297313
89,1.5381874203499406,-0.5137443936233338
90,0.2834490150981226,0.6806763550522281
91,-0.24014425809261214,-0.10984304890810388
92,-0.17740629532050692,0.5602059074485474
93,-1.0886971148502185,-0.28822633522335356
94,-0.026313413346071728,-0.44012853944677793
95,0.5838409596344469,-0.8972298239914012
96,0.7909080026086923,0.25664661097959607
97,-0.03633143822585529,-0.3132794713748423
98,1.3026640101729816,-0.3673457103674293
99,-0.7034758522319146,0.26763487630334676
100,0.6012911066203784,-0.48717184182943507
101,-0.7955140277241799,-0.2867190147439303
102,-0.8723525819655154,0.19396906068540062
103,0.8104914822370987,0.409831172265833
104,1.9559773119857662,-0.10448788014619226
105,1.0153396814752347,0.06013499884089795
106,0.7760229390310637,0.6647604449044007
107,0.2201410814200401,-0.20784247639271017
108,-0.2471043659163097,0.5581577922419213
109,-2.7085786131299328,0.07463044364381366
110,-1.9336571495552417,0.06636782491406117
111,-2.671593322959938,-0.5501632600941189
112,-0.572997571271485,0.015406635742866362
113,-1.8194303371279703,0.3633290801632919
114,-0.012741436924323661,0.8045070321570655
115,-2.810922687586751,0.3794808138102452
116,-0.3212561886962697,0.5305358776774098
117,0.300870951634235,1.0517528993365561
118,-0.6352185810377655,0.4704646276638727
119,0.15394990273077988,0.09786229228083851
120,-1.8668673101534812,0.33057552541931784
121,0.08870783546014344,-0.3129655877284286
122,-0.5654279778153232,0.13449410408900042
123,-0.38319113564419915,-1.0312392564089772
124,1.6576933645308876,-0.5460264891012148
125,1.640463293777396,0.12447067597405276
126,0.19322731126412063,-0.9514569453884791
127,1.2014427885078074,-0.9024829474601831
128,-0.9766627914005123,-0.6949973563077276
129,-0.7607549295793454,-0.6560888346030096
130,-1.8001987749512374,-0.7393900881784032
131,1.556065958872604,-0.42769427866288273
132,0.5553377427526172,1.029301042564813
133,-1.2366702271811314,-0.48410162001308477
134,-1.7472349605738047,-0.615673506131301
135,-2.0970042190065654,-0.12950517083756968
136,1.4152608882044568,-0.12943417072014848
137,0.9463944355843728,1.276710974663532
138,-2.9764183928294505,0.2351762853560444
139,-2.4888615324790795,-0.44419210008553434
140,-0.01712687447538625,0.3184434378562287
141,1.009691645433097,-0.05482088615166355
142,1.8076809243370962,1.0018316170520132
143,-0.9859157824512472,-0.18970249350394386
144,2.3780487927918963,0.1410643988668994
145,-0.03455736260486956,0.10425330621556493
146,0.17789822112040773,-0.3568333207478482
147,-1.0038028611633465,-0.5434842291719285
148,0.6082958605717314,0.31704774751821
149,-0.24270443832073754,-0.8458144461125068
150,3.048295740667928,-0.046177917973839036
151,-1.7177783848918964,0.05057157030030298
152,-1.7098134705380241,-0.06097484229280539
153,-1.073602582075018,0.0068898925630758185
154,-0.47118127781662283,-0.35015382581015186
155,-2.227388043240577,-0.5236480993334138
156,-0.7827590093976091,0.05813227024105731
157,-0.4002510163549784,-0.23481583281239224
158,1.3797509553610852,-0.320411085157812
159,-0.4124605833212299,0.12033994895376902
160,0.8351264177986465,0.11220082883898723
161,-1.4387288403214828,0.2374103217423957
162,0.08437258088941428,-0.725273477014541
163,-1.0864444948983971,0.00195338952456809
164,-0.38592758545505806,-0.5577309275747638
165,0.2643317409981174,-1.0233759752792753
166,-0.8165719440101719,-0.20450551335343936
167,-1.1984550210653906,0.6709433688345399
168,-1.160391326819904,-0.4701844068911786
169,0.35256745062441136,-0.3075409286471701
170,-1.1193419345849323,-0.08539775287619915
171,1.606293919745403,0.5076593098484112
172,0.34225518008334005,-0.653845207625184
173,1.5805613427954563,-0.5560028751186974
174,-1.389650684189928,-0.4764934241448409
175,-1.616125546818294,-0.2663447482108246
176,0.743609994314297,-0.4552554317419717
177,1.2797762274941706,-0.48899425216091935
178,0.24325955916676112,0.7282511420670854
179,-1.2736954719810292,0.21102829286804456
180,0.6997833698091236,-0.5416847117281424
181,0.5854674647546784,0.4900663087019673
182,-2.1752702021878694,-0.07476858279550748
183,0.2745575620826082,0.44921195703777955
184,-0.31310992542779753,0.9395921822747065
185,0.6017074116487169,-0.2117093823619031
186,-0.9730563931962922,0.09660463045709608
187,-1.0071496303741592,0.897302142969711
188,0.6379420691130218,0.8148261847451578
189,0.18479692872736683,0.08553235333583081
190,0.38584995560828844,-0.77191155281148
191,0.04117950153514565,0.477806533719826
192,-0.11947917606781616,-0.3718020454269762
193,-0.9579863306590813,-0.557190819452518
194,1.3392810372111443,-0.449142597246547
195,1.7511238536286646,0.73663553880228
196,1.8629594051009646,0.8260462649218269
197,-0.6640868945947145,1.3349236798494493
198,-1.307159408784521,1.2186116987567324
199,-1.316821764929828,-0.5531182096581482
200,1.9946438437844674,-0.19533684607111917
201,0.6592161186887037,0.5333593664621145
202,0.012398827681547035,1.2317990172808657
203,-1.4483315812667765,0.255067160850252
204,0.10013300826385875,0.16262565836372558
205,1.0612186951825027,-0.43457781196774553
206,2.734385527521146,0.1996718129846192
207,-1.0881445664445217,-0.20460349205792153
208,-1.4180766590172993,0.24686198258018197
209,0.24393268892280984,0.47151483313721915
210,2.068334547330419,0.6708486710239279
211,-0.7410564133441849,-0.2738797993430093
212,-1.087085192962356,0.37182567593707755
213,-2.332628459158122,-0.04749780355831559
214,-1.333618786657145,0.5494378156047647
215,-1.0229140817279985,0.7181433646152562
216,0.6213709247409799,0.07647855529467287
217,0.6812517192757805,-0.13818621501718342
218,-1.4885878703178848,0.08560816430753522
219,0.3666940784918954,0.13810012030135668
220,0.2749372256310386,0.8394344315576705
221,0.21608948517068888,-0.620880298576173
222,0.9689779045826813,0.69153544729954
223,-1.8895876926135933,0.1223526719873506
224,-1.266999234240625,0.6676188829060249
225,-1.3618301301456985,0.32442400317734926
226,1.0154163914163385,0.22916200075198634
227,2.1214366512691885,0.37577955247796346
228,0.8525111182345421,1.257661866824904
229,0.9115371510338007,1.1489593109987815
230,1.6582485319260694,0.720458717703584
231,1.6787667052053248,0.9843719106152976
232,1.416997325630093,1.131890456463436
233,1.6955987860892439,-0.17573349280346795
234,2.260364616652061,0.7073904552526427
235,0.08988981703530606,0.6433751738306587
236,1.5720237515280835,0.8699810346898631
237,-1.232038177661828,0.6407543559209092
238,-0.9682688774519584,0.33585972179547324
239,1.0560947305341688,-0.19243068583459289
240,-0.05805392627331616,-0.5041552624476117
241,-1.4025013009499292,-0.4124489064410945
242,-1.258070088779138,-0.7180420814076879
243,0.9638910009756805,0.20962873411761654
244,-1.85243174327134,0.34822434793419743
245,-0.12204660958073231,0.21194657839963582
246,0.5437549888661567,0.7902827713281976
247,-1.2809256927546457,-0.4037651614059415
248,1.389530241982721,-0.4902677526001305
249,0.9093270628374784,-0.5211843408196168
250,1.2662742241210345,-0.4189814792326441
251,-0.5328043354155115,0.6393091312200231
252,0.9598892743029616,0.27353642708848347
253,1.3498889196476853,-0.6099520869534549
254,-0.033749498179984655,-0.8686383295487409
255,1.2616234544277358,0.3779995753334192
256,-0.6447147779039275,1.0456725322203109
257,-1.579619135217958,-0.2867000103913301
258,-1.8065216067608554,0.6092988977179365
259,-2.1712976586467247,0.6887191158398146
260,-2.893353294247095,-0.5982027523906819
261,-2.5290364147305806,-1.0307634811257211
262,0.5357904115783544,-0.5844533539505596
263,0.5662700376139754,0.8102868079692724
264,-1.7775327645301768,0.8867024616783039
265,-3.384084211493392,-0.3889228458436932
266,-0.15237711738678839,0.23803412848803623
267,0.8586361128541286,0.27407370668097997
268,-0.3558217531142148,1.1387332928973009
269,0.5788974138181548,0.48944435612895537
270,0.6215220905913,0.3976369462616045
271,0.013560694011617922,0.1313710911988908
272,-0.504723915595293,0.8942063087382145
273,-1.2307627665751508,1.025956775098921
274,-1.523789792286658,0.6944600969127069
275,-1.2042868653817684,0.9891769015101688
276,0.054527281858008335,0.9693781230142248
277,-1.073576879243749,-0.18339304519781005
278,-0.38250474855932465,-0.18591264743657795
279,0.3011163960997774,-0.23078274733908793
280,1.1550316075312868,-0.08120789286457768
281,-1.112144673472418,0.14200545325089708
282,0.787895975477814,0.2880158570699822
283,1.9311972467211425,0.5626442420919437
284,-1.3491893635979122,-0.6035911274012082
285,1.231370762014726,-0.8944205511738739
286,2.6923744768525633,-0.1518620920224567
287,0.5151221377685626,-0.7605648739141359
288,0.06716264353882752,-0.05311941813510779
289,-1.6559496862123597,0.11076786643528505
290,-1.423595115668243,-1.1842720584997755
291,0.3009316471399807,-0.7446362270009409
292,-1.3766632203992857,-0.508983233177979
293,0.3336083669160467,0.3565011788129889
294,-1.1748884630478416,-0.47425835147796064
295,0.38330238423633556,-0.48905768252539505
296,-0.5923719109375163,0.5199391205337685
297,-0.7562096510024364,0.7997353086524295
298,-0.22550084365806686,0.8335672109444549
299,0.7890318236346454,0.24987652407397543
300,-1.0040724976596456,-0.11627211097607512
301,-0.6756276636482437,-0.8987396371702048
302,-0.06336951647533642,-0.8193621261437941
303,-1.0376139786093894,-1.217760901175952
304,0.36112267995334824,0.15782279063922128
305,-1.770795155353574,-0.20119054285571994
306,-0.25522697178234316,-1.0713572024743547
307,-0.7355720936470411,0.2905045741917891
308,-1.131069314438764,-0.2805072809702384
309,1.3331378502800086,-0.2806004191933034
310,-0.15820576976104633,-0.5471702300372487
311,1.8125739411941202,0.09579000659245648
312,0.13312610127690466,-0.45099994577498437
313,2.120377507755133,0.11182257626717113
314,0.7821856742575028,-0.4668790095367591
315,2.5834208008886828,0.7718335401125691
316,-1.5261739721295724,0.6895898244834604
317,-2.1213152605022008,-0.3231841011732243
318,-1.0817534726927078,-0.7592362278901366
319,1.4027315436111643,-0.2899165290666914
320,2.549123407988364,0.08532318069526966
321,0.5316949814755475,0.05928020299857777
322,1.3851663071228886,0.9513722894261777
323,1.509848497425536,0.42317737748693623
324,0.1262329657502976,0.7105136506454168
325,-0.21716843605727318,0.859413830690593
326,1.505384705477788,0.9027590343650413
327,1.9860287211439038,0.680172508395431
328,2.1039752674877565,0.13175678758935325
329,2.012842201971238,1.1900811112189689
330,-1.1642976586040934,-0.5347530783315942
331,2.2337985157140006,-0.6259115919438335
332,0.584469051851772,0.05659283474947001
333,-1.44844321761932,0.29897371269956097
334,0.5968619208859222,0.8140450716385145
335,-1.1587216679348211,0.9658342152235733
336,-0.4657006164211461,-0.11626145396134868
337,1.6964293430184576,0.2976990591941221
338,1.1445463917901821,1.1126696014270108
339,-1.7564036415196194,0.3785863518777326
340,-0.7644769243215243,-0.2394770032257088
341,-0.04699567271247862,0.5444413511777234
342,-0.5177808202081008,-0.5780839946254517
343,-0.7975439810935196,-0.5985293261336735
344,-1.2202998403181646,0.24613188794073934
345,-1.2003699640740262,-0.2712777087269523
346,0.060811070992740524,0.41624492145058156
347,-2.6622606853802835,0.12946798472875842
348,-2.267512039139422,-0.1661956397312595
349,0.7259428914340459,-0.6709724301854232
350,0.19276157254029216,-0.16898069434022275
351,-0.658511420147078,0.2872497366376827
352,1.1662455169739998,-0.03950664101793915
353,1.5445727836918224,0.07263346565306722
354,0.35313511988979784,0.1963925441846052
355,-1.5784020299578538,0.6469408313675918
356,-0.5431468741500834,0.510030906201228
357,-0.3417865646129572,0.06306280017880805
358,-0.5227742465904265,0.5719638208760941
359,0.3170296210836936,1.0894252346488305
360,1.0697602716793722,1.6560121893475526
361,0.7172704043915221,1.4861287639164924
362,0.20122927884251518,0.6920586799676308
363,2.626932414796936,0.19391374335433065
364,-0.3581349945544532,0.18989490390902045
365,-1.3974638465017388,-0.14878902870921354
366,-0.18154107864625918,0.574384685396215
367,1.149079165891107,0.23234075543855587
368,2.003047203943187,0.3466291130994876
369,1.6848957727044864,-0.06711112682620235
370,0.9983053772049498,-0.5181569455995224
371,2.0921455600350396,0.3984344206272302
372,-0.417902584340028,-0.6959749555890817
373,1.0745416493186721,-0.11641366566783033
374,0.48508633036339827,-0.1426153287505176
375,0.8099829506216225,-0.6768479745332856
376,1.5842295174117045,-0.8782052778249598
377,0.4718757157970537,-0.29560633120458574
378,1.6316809024112444,-0.765053163787963
379,-0.15136098641926973,-1.0896393141820482
380,0.7590188760314873,-0.22111588933841483
381,0.5912672086785623,-0.1539605652898122
382,0.6883259962942151,-0.7986317926421556
383,1.040084560088159,0.5799997859347072
384,-1.2491451312332702,0.744635362211944
385,1.1663377515490516,0.14605301448499086
386,2.043672067321375,0.0891477613330308
387,0.980091930398958,0.9864320917573882
388,-1.0479403967663212,0.6631389332037154
389,-0.11415908185876071,0.593097041367244
390,-0.5244875634189649,0.7431595608405801
391,-2.155380596085615,-0.03518769313649292
392,0.9634389318653248,0.5722033362873341
393,-1.6256694086608452,0.18316220000695244
394,-0.21605702830196163,-0.8385574515007872
395,1.9072380132671605,0.20749783041193445
396,0.9114426121104341,-0.3311440799328015
397,0.48280588741334945,0.5360497602184598
398,0.6115738106951962,0.8492270315806938
399,-2.0169774344154727,0.4074927751924389
400,-1.728517066362494,-1.412800808508727
401,-2.0005501847473637,-0.21086658169453346
402,-0.3570789868476615,-0.11023424965485287
403,-0.5798078624120897,0.8036006829698216
404,-0.5393483822041905,0.5887874157682575
405,-1.09973759481551,-0.035691710495112404
406,1.0414748033785386,0.6133132153913354
407,-1.7903069214335396,0.0426188284856045
408,0.8977552342252554,0.5333948877316307
409,-0.46341477405763476,0.04793985605564663
410,1.9407320977308813,0.3084841208638746
411,1.4041543980318023,0.963248481846114
412,0.12257842118889449,1.216580666807274
413,-0.03314011893216988,1.2331500115909466
414,-1.5553953346709273,-0.1072750305253761
415,1.3250311539097046,-0.5839152843414216
416,2.987634493168382,0.12678387657168436
417,-0.3793700394516384,0.43012341333054444
418,-2.018034942523665,-0.5053463256035724
419,1.4330338919228918,-0.16109384002927415
420,-0.2966334072156573,-0.6997762383337608
421,-1.9978352089042395,-0.4732782830083138
422,1.4034100556558773,-0.15361395701147745
423,-0.5869495786425867,0.49384140363591567
424,-0.9554648335265499,-0.003691198003913692
425,-1.400483953521814,-0.29560614482222025
426,-1.204376457992561,-0.10731008929992294
427,0.8824995014417109,-0.18171079860755904
428,2.0907403498790886,1.0301294466877122
429,0.17356975523159024,1.2605550054138954
430,-0.7802992676650476,0.32455404344096406
431,-0.08155030405198087,-0.9714100538975563
432,0.6011573188432511,0.5776000900381223
433,-0.5236193019190407,0.3498387257477026
434,0.7125299934938372,-0.6052416069515975
435,2.347314231354356,0.016105136451285227
436,-1.1863163182667262,0.21892537269881523
437,0.48824949015337854,-0.276335067553635
438,0.9023295883390852,0.8713747571777953
439,2.0858654107112757,0.2669155289268718
440,1.3840895743457073,-0.2870056499209658
441,0.5679022311049103,0.7312298731431766
442,-1.8183924480621132,0.3461384450672162
443,0.4149926413073204,-0.04327621857875538
444,1.4719486460137123,0.37309011338959625
445,-1.0313893378394887,-0.06617656769022556
446,0.6943477842176402,-0.7873687897440136
447,2.7501077500645095,0.19607437967736957
448,2.516542579077002,0.6475887694346765
449,0.8473474938585187,1.3451860244959488
450,-0.22290856905144388,0.8379061639476738
451,-0.3370577284090866,0.43151923219218313
452,-0.136508182939661,0.9501227118435412
453,0.5732042725176303,1.1105276061372578
454,0.19332718455109224,0.27254307602955746
455,-0.5783711693467837,0.10121302154606775
456,0.6338239023975626,0.17993004558363077
457,-0.034489755610278255,0.8010102220595317
458,0.8974933342934461,-0.021605916184866042
459,-0.16328566777985856,0.965381638527554
460,-1.2866319525823777,0.6182698848518448
461,-1.5469453475519352,0.18329019286245124
462,-0.2743830121644696,-0.40282990196647434
463,0.550632434669144,-0.6845994960209928
464,1.0038836648905498,0.9959645169863325
465,-1.154328974475301,0.28392485205841456
466,1.1249551684621164,-0.11736926020975919
467,-1.1962588141598978,-0.46176408935422486
468,-0.8090843189344645,-1.0730410412913274
469,0.3805481931052487,0.5991140441665171
470,0.0890117973012485,0.18432524194603078
471,-0.14859580539793488,1.0739017083779892
472,-1.1188314821921381,1.2376561994443727
473,-1.7342466102229348,0.9246600624416897
474,-1.6920900872013123,0.6025318309304802
475,1.116021758318449,0.5261659506519158
476,2.4114862711068876,0.4660276419147661
477,3.1939416433064203,0.7224798632174534
478,0.926312484335557,1.738758829134313
479,-1.5662165772309324,0.6801609669546413
480,-1.5872884151233413,0.4176690764396019
481,-0.6680931976663517,-0.33212650606471145
482,0.9596536953546021,0.6170885911788496
483,-0.5348778697575531,-0.3351692189326543
484,0.1150236721117441,0.9883896795917577
485,-1.6640537517250495,0.1731994884350046
486,-0.5998138902216058,0.9581694470953585
487,-1.9576934831238952,0.6334523445462876
488,-2.4747332347992916,0.3494044042261963
489,-1.6422253666697277,-0.2931941551529203
490,-1.594686078410457,0.5205813793681904
491,0.7967114122233238,-0.01707612712201253
492,0.8939700174130184,1.1426183338447173
493,-1.3691832498699656,0.9628710837378147
494,-1.5989944475681226,0.2206585052789124
495,-2.0068180806236398,0.02022200897683973
496,-3.1936741234767805,-0.6261059186765485
497,-0.4179298697168603,-0.6500225192726903
498,2.204645865787707,0.3295713339579111
499,2.6121742354543946,0.8344482826162948


==> csv/one_shot/mse_clairvoyant.csv <==
,train,test
0,0.0017855404728935491,0.0016501309258902526


==> csv/one_shot/mse_first_pass.csv <==
,train,test
0,0.41505308221438897,3.0280872969834403
1,136.04316782220448,7772445925828.365
2,0.0716220011516279,0.4130678487474758
3,0.03820632294664648,0.2500947954491447
4,0.0040452797745107825,0.01858925387730198
5,0.06871406057752162,0.08406870470717613
6,0.0015068145693147685,0.007006135298592034
7,0.0015674078931346863,0.006307865576197019
8,0.0011799399524340573,0.007449775538488216
9,0.0017321914629624697,0.008394049425147942
10,0.0011771709732201637,0.007506431230072713
11,0.0011765630462316904,0.00752113120530357
12,0.0011789526809485994,0.007569367499772829
13,0.001175594752125785,0.007484776671862288
14,0.0011756188364850828,0.007501892179668841
15,0.0011755819413526763,0.007482403779116333
16,0.0011755843674007699,0.007487134449786425
17,0.0011755817981599051,0.007481695263219304
18,0.0011755829614696432,0.007477796321753603
19,0.0011755817928796228,0.007481173226435867


==> csv/one_shot/mse_second_pass.csv <==
,train,test
0,0.0011755817928796228,0.007481173226435867
1,0.4055843601774793,0.3906207434778675
2,0.005187386267558807,0.005024309208038774
3,0.008020166235646475,0.007140929349739815
4,0.0017550649880858284,0.0016174286146532991
5,0.0017776208924109639,0.0016228256044288638
6,0.0016902401185338528,0.0015953919750081808
7,0.0016698995988009883,0.0016060630597738632
8,0.0016862220184775583,0.0015958033670378192
9,0.0016892535076437176,0.0015955276031141324
10,0.0016878998851512037,0.001595583825030395
11,0.001687711992518582,0.0015956072478250638
12,0.0016878094726568054,0.0015955935220928626
13,0.001687793971220108,0.0015955956080050107
14,0.0016878145501738704,0.0015955929478846094


==> csv/simulation2/mse.csv <==
Np,ref_1,train_1,test_1,ref_2,train_2,test_2
1.400000000000000000e+01,2.340918050597637183e-03,4.277454420104914051e-04,2.053347500794588942e-02,2.765620303625628430e-03,8.902842940647610614e-01,7.510929812467127542e-01
1.600000000000000000e+01,2.410847059770168666e-03,6.087817186370563004e-04,1.978404835903698269e-02,2.765063568830784888e-03,5.783457742955868675e-01,4.784088187850496499e-01
1.800000000000000000e+01,2.476299020199130077e-03,8.112809936619329526e-04,1.563998487223825992e-02,2.764089082794269660e-03,3.321089027718849840e-01,2.707132608193547063e-01
2.000000000000000000e+01,2.498525075191335935e-03,9.269902958784472175e-04,1.559983979430239198e-02,2.764362122430407201e-03,2.289092248199504631e-01,1.814657649494007818e-01
2.200000000000000000e+01,2.520683180203835486e-03,1.037656682273200692e-03,1.323726286832778432e-02,2.764454582229997244e-03,1.794504822078930029e-01,1.400631857566836114e-01
2.400000000000000000e+01,2.520706615892926231e-03,1.119898019769549093e-03,1.168115656181307679e-02,2.765477650186958652e-03,1.347912192844341606e-01,9.926626468009325244e-02
2.600000000000000000e+01,2.528482527831875295e-03,1.220324267852154797e-03,9.806880913412861431e-03,2.766083912545977495e-03,9.132605722279371618e-02,6.140409514711905187e-02
2.800000000000000000e+01,2.529619799801235101e-03,1.301023037657475121e-03,8.686727871404040929e-03,2.767023232788109501e-03,7.071749220063994201e-02,4.400572160076066802e-02
3.000000000000000000e+01,2.529668817291842384e-03,1.366428683591243984e-03,7.772939839136877582e-03,2.768030331386525308e-03,6.057206558092734922e-02,3.734294929878910485e-02
3.200000000000000000e+01,2.557429020742359171e-03,1.442693098475155648e-03,6.917177459386554018e-03,2.767150836766383518e-03,4.769121369932247112e-02,2.686930724191193692e-02
3.400000000000000000e+01,2.557768194865851948e-03,1.508322655726963704e-03,5.791365550819227610e-03,2.768026183787517577e-03,4.249586063663456786e-02,2.165149810365518332e-02
3.600000000000000000e+01,2.556032549830691575e-03,1.575130918295205174e-03,5.548589307929413343e-03,2.769067130337321721e-03,3.516047435861825721e-02,1.703192499331777562e-02
3.800000000000000000e+01,2.559790618929076549e-03,1.622945600043979551e-03,5.404170422175265907e-03,2.769680252708046821e-03,3.656903676839877437e-02,1.793151453067900677e-02
4.000000000000000000e+01,2.589683665289643430e-03,1.684086460916963453e-03,5.150031731613496574e-03,2.767993420997470668e-03,3.412075233761513449e-02,1.615065356764948737e-02
4.200000000000000000e+01,2.586550572768078152e-03,1.733615722944960172e-03,4.589378254628708603e-03,2.769059380380267579e-03,2.685000891421457023e-02,1.159760797808409398e-02
4.400000000000000000e+01,2.591027443327447756e-03,1.780233948863109818e-03,4.155793221826348596e-03,2.769427878868452927e-03,2.391931144120155658e-02,1.039879903597759440e-02
4.600000000000000000e+01,2.591896911008655883e-03,1.807860020532871519e-03,4.228707022372713877e-03,2.770125688026485629e-03,2.454783175026108502e-02,1.034230727184053990e-02
4.800000000000000000e+01,2.614474237905972144e-03,1.841579115082843518e-03,4.030099323358929571e-03,2.768516718696760037e-03,2.390657508105839199e-02,9.937301066021980364e-03
5.000000000000000000e+01,2.634707456018859414e-03,1.875029391618271294e-03,3.747361615740679198e-03,2.766953216598845577e-03,2.149784603511693468e-02,8.408437965829454117e-03
5.200000000000000000e+01,2.660955237135713414e-03,1.921089545773385643e-03,3.566072875175327599e-03,2.764496982007510865e-03,1.901132611985518334e-02,7.810395040853029651e-03
5.400000000000000000e+01,2.675670270907035738e-03,1.955202188096216188e-03,3.402062866457781359e-03,2.763179653904578644e-03,1.716440934225506310e-02,6.545500031054737010e-03
5.600000000000000000e+01,2.678611880591990832e-03,1.977186726307818276e-03,3.173067304213523631e-03,2.763202826480340522e-03,1.488097290627390760e-02,5.601568643892877730e-03
5.800000000000000000e+01,2.687998377681825955e-03,1.994356942314955746e-03,3.079973003818775330e-03,2.762353878653566516e-03,1.450652307538254082e-02,5.403871087128119151e-03
6.000000000000000000e+01,2.687820011566003850e-03,2.015755010067061485e-03,2.953913835002958121e-03,2.762716180855596688e-03,1.238187500050492301e-02,4.465160868156010758e-03


==> csv/simulation2/mse_test.csv <==
,theo,clairvoyant,old1,old2,old3,old4,phycom1,phycom2
14,0.00175243618093743,0.0017379658816259944,0.004832948141711969,0.044765627072986786,0.009594544245250958,0.04020452364312413,0.6118122850438801,0.5615053751020106
18,0.00175243618093743,0.001739095154938765,0.0034346808959999984,0.042811752578317784,0.006701668070729765,0.03701303179166261,0.17805475430794698,0.15212764847690147
22,0.00175243618093743,0.0017390292531087948,0.0029090361598439795,0.04260741260927824,0.005603933064327822,0.036372673422774206,0.10768502919862069,0.08630495607909473
26,0.00175243618093743,0.0017377018298611164,0.0025897670191441973,0.04264789933555549,0.005036825248797946,0.03596868203897274,0.04887845514497689,0.030751577168366243
30,0.00175243618093743,0.0017376915100843068,0.0024543991901670365,0.042340628186991046,0.004670373346366073,0.035560553287255686,0.03315816193961735,0.01711591526841741
34,0.00175243618093743,0.001736761117936294,0.002326628621782037,0.04191525554862533,0.004441878506747726,0.035070764804817224,0.028278773428901796,0.014737665677745246
38,0.00175243618093743,0.001738177892386088,0.0022182718505983916,0.04182340978863979,0.00427740631512904,0.03485814418126089,0.02148476072480254,0.009661315792502644
42,0.00175243618093743,0.0017392141390724053,0.0021608696136626755,0.04155862521265385,0.004143037014506613,0.034510855684399856,0.016666603887776757,0.005604680469479578
46,0.00175243618093743,0.0017385602365400643,0.00212230739005182,0.041455075984014676,0.0040562500289294786,0.03440051088973518,0.01237929291661324,0.0027040714775197635
50,0.00175243618093743,0.0017378742776985978,0.0020889726213181572,0.04186307551613531,0.003983407972606423,0.03440403396589389,0.009586776190479146,0.00179676629950315
54,0.00175243618093743,0.0017390407938795748,0.002053060476001694,0.04172517520276888,0.003933568065952164,0.034287898585466395,0.00823749048847804,0.0017001132849222582
58,0.00175243618093743,0.0017394625249920685,0.0020161246268715375,0.041822157333257726,0.0038761525779351523,0.03412710293350127,0.00725425511488823,0.0016874763543882265
62,0.00175243618093743,0.0017400454772318876,0.001989823057546762,0.04186758660577739,0.0038399910484255423,0.034053391358607465,0.006035133704371209,0.0017085244901791552
66,0.00175243618093743,0.0017400296863358457,0.001967560652072235,0.04183100356621246,0.003797490047145633,0.03389150879949403,0.0056414563394336205,0.001685364943721638
70,0.00175243618093743,0.001738656638210192,0.0019511294749022757,0.04194756346337229,0.003757569020373372,0.033788958829867946,0.005152776806567021,0.0016841075516214608
74,0.00175243618093743,0.0017386777468485519,0.0019408484903586651,0.0422129574342491,0.003753144983402579,0.033575454891176665,0.004840241880037952,0.0016845113616667585
78,0.00175243618093743,0.0017401200468584424,0.0019331284956854893,0.042372118662701304,0.0037269305592787954,0.03356356933826027,0.004310060704942037,0.0016856231419771592
82,0.00175243618093743,0.0017425896516150318,0.0019178166396452896,0.04226455187168171,0.0037056290222465477,0.03352342237233548,0.0040347900789508015,0.0016877446614150316


==> csv/simulation2/mse_train.csv <==
,theo,clairvoyant,old1,old2,old3,old4,phycom1,phycom2
14,0.00175243618093743,0.001551291086632669,0.000649339122927522,0.0006683281176468846,0.001203461982746508,0.0012073047927596962,0.00029738803749504694,0.01148007001495172
18,0.00175243618093743,0.0015625349445892464,0.0008437153251734257,0.0009096704459049588,0.0015859732553112405,0.0015914013627199176,0.0005219530127647176,0.00972047976845395
22,0.00175243618093743,0.0015960686680493933,0.0009835026246007295,0.0010806057172119126,0.0018613560713626484,0.0018577206558617245,0.0006743957500626308,0.008086880612290825
26,0.00175243618093743,0.0016422625511123795,0.0011036473001582935,0.0012753208252323847,0.0020678939341939413,0.0020774791275992226,0.0008102812428011013,0.007314040946751683
30,0.00175243618093743,0.0016551494647822215,0.0011976661153343558,0.0013902535695286397,0.0022118870986992546,0.002219852164349645,0.0009114835342701623,0.004377151749124692
34,0.00175243618093743,0.0016776121389640455,0.001282550481433676,0.0015369789435744608,0.0023594951254887328,0.0023674072868440604,0.0010046908170261023,0.0038892055503700162
38,0.00175243618093743,0.0016666133526504867,0.001319224667292952,0.0016619653352397002,0.00245222471273598,0.0024719379090719527,0.0010595689222568285,0.0034024357936576232
42,0.00175243618093743,0.0016621289997125913,0.001339345383190694,0.0018532391537818228,0.002556470519025306,0.0025909258396990204,0.0010964306035960993,0.0028885535726152615
46,0.00175243618093743,0.0016752857889978697,0.0013708999873310842,0.0019429719138045367,0.002612493524286319,0.0026633022733426083,0.0011460416146100048,0.001988025951743523
50,0.00175243618093743,0.0016865213743744363,0.001411602852199164,0.002104282157643817,0.0026868899855896915,0.0027549586414901068,0.001200002377268939,0.0016550182704658481
54,0.00175243618093743,0.0016806907335703738,0.0014151487722977882,0.0022120819091200937,0.0027179074412156633,0.002803366894753571,0.0012184031457764932,0.00160991976748291
58,0.00175243618093743,0.0016815009937344197,0.0014404051903600845,0.0023855487745840934,0.0027680967828091875,0.0028747707825612133,0.0012559247546804688,0.0016092643911422863
62,0.00175243618093743,0.0016811221718632848,0.0014547270221644943,0.002547945170752056,0.0027907955189047763,0.0029130194428180177,0.0012789404912027552,0.0016229281527795456
66,0.00175243618093743,0.0016847971183838455,0.0014789639807381997,0.0027845963108196004,0.0028225704487992763,0.0029718994295806823,0.001308743734699015,0.0016158453017710197
70,0.00175243618093743,0.001696387703610118,0.001502683432148549,0.0029264829224773274,0.0028428776967498585,0.0030087251463074044,0.0013395240003959855,0.0016275418312902998
74,0.00175243618093743,0.0016985509935892895,0.0015156981399074558,0.003291104760388075,0.00285160336221756,0.00305108881455201,0.0013580411998546627,0.0016299380345605621
78,0.00175243618093743,0.0016928055629336944,0.0015181101084216638,0.0035212893809959283,0.0028728498140128574,0.0030924117603619906,0.001368675539530608,0.0016251437105454206
82,0.00175243618093743,0.001682524625707409,0.0015184492958075816,0.0036181577378429936,0.0028804291525008543,0.0031133952133011967,0.0013795449133552438,0.0016172793551160645


==> csv/simulation2/report.json <==
{"summary": null, "status": "Finished", "start_time": "18:50:08", "stop_time": "23:03:57", "nb_trials": 100, "parameter": "params", "mc": [{"value": 14, "current_trial": 100, "status": "Finished", "start_time": "18:50:08", "stop_time": "18:57:56", "elapsed_time": "0:07:47.508220"}, {"value": 18, "current_trial": 100, "status": "Finished", "start_time": "18:57:57", "stop_time": "19:05:50", "elapsed_time": "0:07:53.115183"}, {"value": 22, "current_trial": 100, "status": "Finished", "start_time": "19:05:51", "stop_time": "19:13:42", "elapsed_time": "0:07:51.371871"}, {"value": 26, "current_trial": 100, "status": "Finished", "start_time": "19:13:43", "stop_time": "19:21:31", "elapsed_time": "0:07:48.113488"}, {"value": 30, "current_trial": 100, "status": "Finished", "start_time": "19:21:32", "stop_time": "19:29:26", "elapsed_time": "0:07:53.371589"}, {"value": 34, "current_trial": 100, "status": "Finished", "start_time": "19:29:27", "stop_time": "19:37:24", "elapsed_time": "0:07:56.911461"}, {"value": 38, "current_trial": 100, "status": "Finished", "start_time": "19:37:25", "stop_time": "19:45:16", "elapsed_time": "0:07:51.583337"}, {"value": 42, "current_trial": 100, "status": "Finished", "start_time": "19:45:17", "stop_time": "19:53:25", "elapsed_time": "0:08:07.334528"}, {"value": 46, "current_trial": 100, "status": "Finished", "start_time": "19:53:26", "stop_time": "20:01:17", "elapsed_time": "0:07:51.222604"}, {"value": 50, "current_trial": 100, "status": "Finished", "start_time": "20:01:18", "stop_time": "20:20:53", "elapsed_time": "0:19:34.710783"}, {"value": 54, "current_trial": 100, "status": "Finished", "start_time": "20:20:54", "stop_time": "20:41:03", "elapsed_time": "0:20:09.234009"}, {"value": 58, "current_trial": 100, "status": "Finished", "start_time": "20:41:04", "stop_time": "21:01:12", "elapsed_time": "0:20:08.371046"}, {"value": 62, "current_trial": 100, "status": "Finished", "start_time": "21:01:13", "stop_time": "21:21:27", "elapsed_time": "0:20:13.313466"}, {"value": 66, "current_trial": 100, "status": "Finished", "start_time": "21:21:29", "stop_time": "21:41:49", "elapsed_time": "0:20:19.991540"}, {"value": 70, "current_trial": 100, "status": "Finished", "start_time": "21:41:51", "stop_time": "22:02:32", "elapsed_time": "0:20:41.413230"}, {"value": 74, "current_trial": 100, "status": "Finished", "start_time": "22:02:34", "stop_time": "22:23:03", "elapsed_time": "0:20:28.316760"}, {"value": 78, "current_trial": 100, "status": "Finished", "start_time": "22:23:05", "stop_time": "22:43:29", "elapsed_time": "0:20:24.787715"}, {"value": 82, "current_trial": 100, "status": "Finished", "start_time": "22:43:31", "stop_time": "23:03:55", "elapsed_time": "0:20:23.498122"}]}

==> csv/simulation2/ser.csv <==
Np,ref_1,train_1,test_1,ref_2,train_2,test_2
1.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.976543209876544749e-01,5.810288065843620675e-01
1.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.375000000000000416e-03,0.000000000000000000e+00,4.824380165289257061e-01,4.564049586776858791e-01
1.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.666666666666666557e-03,0.000000000000000000e+00,3.681120331950207825e-01,3.374273858921160163e-01
2.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.000000000000000083e-03,0.000000000000000000e+00,3.332708333333333495e-01,2.968125000000000902e-01
2.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.363636363636363744e-03,0.000000000000000000e+00,2.720502092050208764e-01,2.415481171548116424e-01
2.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.166666666666666392e-04,0.000000000000000000e+00,2.238235294117647545e-01,1.831722689075630794e-01
2.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,7.692307692307693385e-04,0.000000000000000000e+00,1.701054852320675603e-01,1.323628691983122496e-01
2.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.325423728813560076e-01,9.654661016949150909e-02
3.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.183617021276596321e-01,8.729787234042554744e-02
3.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.258547008547010626e-02,6.303418803418804617e-02
3.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.381974248927038185e-02,4.577253218884120428e-02
3.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.478448275862068451e-02,3.737068965517242186e-02
3.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.452380952380953882e-02,3.727272727272729069e-02
4.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.902173913043478465e-02,3.608695652173913443e-02
4.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.344978165938865461e-02,2.301310043668122404e-02
4.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.675438596491227561e-02,2.133771929824562069e-02
4.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.843612334801761038e-02,2.000000000000000389e-02
4.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.528761061946902866e-02,1.904867256637168826e-02
5.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.884444444444443298e-02,1.439999999999999787e-02
5.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.408482142857142766e-02,1.281250000000000097e-02
5.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.011210762331838708e-02,9.349775784753364127e-03
5.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.592342342342342384e-02,6.148648648648648296e-03
5.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.429864253393665040e-02,6.221719457013574241e-03
6.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.122727272727272810e-02,3.795454545454545435e-03


==> csv/simulation2/ser_test.csv <==
,theo,clairvoyant,old1,old2,old3,old4,phycom1,phycom2
14,,0.0,0.0,0.025555555555555567,0.0012962962962962963,0.026975308641975324,0.515761316872428,0.4825308641975308
18,,0.0,0.0,0.024937759336099583,6.224066390041494e-05,0.023360995850622405,0.26012448132780075,0.2236307053941909
22,,0.0,0.0,0.024539748953974896,0.0,0.022635983263598326,0.1824686192468619,0.1503347280334728
26,,0.0,0.0,0.024345991561181436,2.109704641350211e-05,0.022025316455696206,0.10831223628691983,0.07229957805907175
30,,0.0,0.0,0.023808510638297874,0.0,0.021340425531914894,0.06076595744680849,0.037702127659574466
34,,0.0,0.0,0.023519313304721033,0.0,0.020793991416309016,0.049463519313304706,0.03330472103004292
38,,0.0,0.0,0.023225108225108225,0.0,0.020454545454545458,0.03504329004329004,0.02112554112554112
42,,0.0,0.0,0.022903930131004363,0.0,0.020283842794759824,0.02172489082969432,0.008799126637554585
46,,0.0,0.0,0.02257709251101321,0.0,0.020330396475770916,0.007731277533039648,0.0010572687224669603
50,,0.0,0.0,0.022555555555555554,0.0,0.01995555555555555,0.001822222222222222,0.0
54,,0.0,0.0,0.022488789237668155,0.0,0.02,0.0005605381165919282,0.0
58,,0.0,0.0,0.022466063348416287,0.0,0.019796380090497733,0.00011312217194570135,0.0
62,,0.0,0.0,0.022191780821917813,0.0,0.01972602739726027,0.00047945205479452054,0.0
66,,0.0,0.0,0.02209677419354839,0.0,0.019262672811059905,0.0,0.0
70,,0.0,0.0,0.021953488372093023,0.0,0.01911627906976744,0.0,0.0
74,,0.0,0.0,0.021854460093896706,0.0,0.018920187793427225,2.347417840375587e-05,0.0
78,,0.0,0.0,0.021729857819905215,0.0,0.018909952606635076,0.0,0.0
82,,0.0,0.0,0.021722488038277518,0.0,0.018827751196172252,0.0,0.0


==> csv/simulation2/ser_train.csv <==
,theo,clairvoyant,old1,old2,old3,old4,phycom1,phycom2
14,,0.0,0.0,0.0,0.0,0.0,0.0,0.0
18,,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22,,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26,,0.0,0.0,0.0,0.0,0.0,0.0,0.0
30,,0.0,0.0,0.0,0.0,0.0,0.0,0.0
34,,0.0,0.0,0.0,0.0,0.0,0.0,0.0
38,,0.0,0.0,0.0002631578947368421,0.0,0.0,0.0,0.0
42,,0.0,0.0,0.0009523809523809524,0.0,0.0,0.0,0.0
46,,0.0,0.0,0.0015217391304347828,0.0,0.0,0.0,0.0
50,,0.0,0.0,0.0022,0.0,0.0,0.0,0.0
54,,0.0,0.0,0.002407407407407407,0.0,0.0,0.0,0.0
58,,0.0,0.0,0.0029310344827586203,0.0,0.0,0.0,0.0
62,,0.0,0.0,0.003064516129032258,0.0,0.0,0.0,0.0
66,,0.0,0.0,0.0036363636363636364,0.0,0.0,0.0,0.0
70,,0.0,0.0,0.0035714285714285713,0.0,0.0,0.0,0.0
74,,0.0,0.0,0.003918918918918919,0.0,0.0,0.0,0.0
78,,0.0,0.0,0.004358974358974359,0.0,0.0,0.0,0.0
82,,0.0,0.0,0.00475609756097561,0.0,0.0,0.0,0.0


==> csv/simulation3/mse.csv <==
SNR,ref_1,train_1,test_1,ref_2,train_2,test_2
0.000000000000000000e+00,2.674469732539174860e+00,6.382420273949066525e-01,6.305403954029649150e-01,2.769694571596227117e+00,3.255054299878009763e+83,5.153596790028325210e+30
2.000000000000000000e+00,1.687476320335570490e+00,3.976082904690553810e-01,9.758739407435218505e-01,1.747559131915561448e+00,1.984706473711330756e+34,2.726789736616306936e+45
4.000000000000000000e+00,1.064725577952139624e+00,3.276668506812998594e-01,4.103437192677208967e-01,1.102635269195554102e+00,3.089681201878199126e+28,1.434073225741421931e+00
6.000000000000000000e+00,6.717964232648208078e-01,2.582028881030816181e-01,3.181912591630283171e-01,6.957158213818299686e-01,1.091241235730494683e+36,1.292111526119180009e+00
8.000000000000000000e+00,4.238748872544630952e-01,1.938547247238153748e-01,2.368664466033451321e-01,4.389670071719356526e-01,1.630879227542183399e+23,1.148404393460683792e+00
1.000000000000000000e+01,2.674469732539175859e-01,1.397051735873168499e-01,1.769581270622348212e-01,2.769694571596227339e-01,2.350579669291356979e+20,7.837940951509849168e+06
1.200000000000000000e+01,1.687476320335572211e-01,9.690364260014834585e-02,1.266861237777631433e-01,1.747559131915561725e-01,1.041118369520416384e+18,6.610752493738555335e-01
1.400000000000000000e+01,1.064725577952139735e-01,6.549564819796122039e-02,8.741064285370649112e-02,1.102635269195554601e-01,2.466019707637857361e+11,4.796117864064394221e-01
1.600000000000000000e+01,6.717964232648208911e-02,4.336218943752882804e-02,5.788361924401131536e-02,6.957158213818299963e-02,1.651086547777169471e+04,3.338679902003241495e-01
1.800000000000000000e+01,4.238748872544632895e-02,2.823111614866022009e-02,3.837113086614780261e-02,4.389670071719359995e-02,3.520437751974677121e-01,2.203296609287284658e-01
2.000000000000000000e+01,2.674469732539174957e-02,1.820353303885395568e-02,2.625151833452258818e-02,2.769694571596226576e-02,1.803033742398154893e-01,1.394594471403657610e-01
2.200000000000000000e+01,1.687476320335569782e-02,1.165407843698511130e-02,1.854821017668216790e-02,1.747559131915561378e-02,1.183880370690668093e-01,8.563623826196388455e-02
2.400000000000000000e+01,1.064725577952140186e-02,7.424860234532625232e-03,1.307844784004968605e-02,1.102635269195555330e-02,7.692017596269966340e-02,5.074552256745659684e-02
2.600000000000000000e+01,6.717964232648209605e-03,4.714923471884251496e-03,9.079589864471724128e-03,6.957158213818297014e-03,4.951584262860489472e-02,2.793195110618467911e-02
2.800000000000000000e+01,4.238748872544635150e-03,2.987532813398151993e-03,5.973596429015032988e-03,4.389670071719363985e-03,3.166198577438753686e-02,1.472151772763855004e-02
3.000000000000000000e+01,2.674469732539175217e-03,1.890270075346401962e-03,3.644120543037878811e-03,2.769694571596227443e-03,2.015296355315284588e-02,7.383066324968185802e-03
3.200000000000000000e+01,1.687476320335568871e-03,1.194875323802290510e-03,2.134632101316742345e-03,1.747559131915562116e-03,1.278833636793760310e-02,3.517259699815243959e-03
3.400000000000000000e+01,1.064725577952139362e-03,7.548327408409980172e-04,1.220384889801338869e-03,1.102635269195554333e-03,8.098858788514271684e-03,1.675480042583353752e-03
3.600000000000000000e+01,6.717964232648207653e-04,4.766521328900858064e-04,6.934192644491520528e-04,6.957158213818303519e-04,5.122368859778340076e-03,8.061772818243094843e-04
3.800000000000000000e+01,4.238748872544637210e-04,3.009096212660745300e-04,4.109017159126950947e-04,4.389670071719363443e-04,3.237100292134435266e-03,4.324904933670548936e-04
4.000000000000000000e+01,2.674469732539174675e-04,1.899302612853923761e-04,2.573274288669457656e-04,2.769694571596227769e-04,2.044596164436191747e-03,2.680056079852065386e-04


==> csv/simulation3/mse_test.csv <==
,theo,clairvoyant,old1,old2,old3,old4,phycom1,phycom2
0,1.75243618093743,1.7378742776985978,5.4692947490365374e+125,7.060576376439409e+128,1.7467856842254383e+111,inf,9.689939612883743e+32,7.985111924779913e+20
2,1.1057124790952921,1.0965245392971412,6.080000420066192e+96,,1.9871926866263816e+83,2.242292112743277e+217,721827377615.4583,1.3368437647916145
4,0.6976574095685768,0.6918602114722916,2.104511715353575e+71,inf,4.2243091716638255e+59,2.2029273913584105e+151,201068081.3754153,1.2217239997624696
6,0.44019206649831977,0.4365342817820618,1.3096999872175567e+49,5.105698889087272e+114,1.3071151288993187e+40,5.7779017564607636e+32,1.7114024273840968e+23,1.0154375105722686
8,0.2777424173390285,0.275434511207778,5.100820360304026e+30,2.774753560538493e+117,4.4797461994099103e+24,inf,40550378667.843575,0.7972640804138692
10,0.175243618093743,0.17378742776985973,1.4988977530944906e+16,1.3450960048668093e+21,544260960879.19806,,2.755420118468158e+37,0.7982913351517885
12,0.11057124790952923,0.10965245392971415,21228.00475659798,103581.13722388505,25.835248300732964,34.26082778987734,8.33707525402938e+27,0.48879175120684804
14,0.06976574095685771,0.06918602114722919,0.09821989965747915,0.1448260223746575,0.0919351445374674,0.13758921165075164,1.0057785280772411e+17,0.3038549678589376
16,0.04401920664983197,0.043653428178206166,0.05459262746469301,0.10383029098278147,0.05538219922840657,0.11489139801985505,631458.2728294611,0.20359227993701923
18,0.027774241733902846,0.02754345112077782,0.03358484387124696,0.08846567843810121,0.035104889935378976,0.08667899684754174,0.1507955391750782,0.11768223974268434
20,0.017524361809374302,0.01737874277698597,0.020995299514912767,0.06341800247691212,0.022724753877141214,0.07143128888884047,0.09052299135611463,0.06714553996472543
22,0.01105712479095292,0.010965245392971407,0.013196413580674854,0.051189735055677206,0.01500772946260397,0.04779575390939608,0.05807310762993517,0.03831320613237173
24,0.00697657409568577,0.006918602114722916,0.008314131483377223,0.030476686764887226,0.010163804976697038,0.04866848314147771,0.03719029140128432,0.02099912006161956
26,0.004401920664983196,0.00436534281782062,0.005244043654398955,0.08235093700698105,0.007114949667966214,0.06058706673004943,0.02373197106241407,0.01002385816209737
28,0.002777424173390286,0.0027543451120777833,0.0033093933292380586,0.0882607373514667,0.005193973463553516,0.035744391338996866,0.015099944186602049,0.004036977565705293
30,0.00175243618093743,0.0017378742776985978,0.0020889726213181572,0.04186307551613531,0.003983407972606423,0.03440403396589389,0.009586776190479146,0.00179676629950315
32,0.0011057124790952919,0.0010965245392971403,0.0013187164377723548,0.04474824163131756,0.0032207510769197228,0.04128919712152629,0.006076821649018388,0.0010633336764969824
34,0.0006976574095685769,0.0006918602114722915,0.0008324718859272605,0.03820148744866461,0.002740567996199467,0.04057750295941214,0.003847466528935919,0.0006714682771565714
36,0.0004401920664983197,0.00043653428178206185,0.0005254972931873182,0.05071490686422088,0.0024384968144212497,0.04028081314818681,0.002433894858858632,0.0004238845769753663
38,0.0002777424173390286,0.0002754345112077783,0.0003317014176160122,0.03592034924405151,0.002248683650945939,0.059266531256647666,0.0015387082503080021,0.0002675381162340868
40,0.000175243618093743,0.00017378742776985977,0.0002093623675554537,0.049542870418227504,0.0021295778125637755,0.05380761746776653,0.0009723177167778216,0.0001688383454973096


==> csv/simulation3/mse_train.csv <==
,theo,clairvoyant,old1,old2,old3,old4,phycom1,phycom2
0,1.75243618093743,1.6865213743744372,1298951526.703532,2367024941.4365263,47980714.49549515,9.378966907887973e+43,0.3467368770190038,0.43301580813016977
2,1.1057124790952921,1.0641230477843802,1124678.6532330133,1.4134376669218378e+64,42370.869459448506,3.878528431491673e+18,0.28927197240826996,0.37159813769304056
4,0.6976574095685768,0.671416252430202,1728.6150452849677,1.408956792081409e+33,69.93689789622216,583020450329.9667,0.23068690138334477,0.30621097193533997
6,0.44019206649831977,0.4236350156742034,4.716539786170984,4024765638.95469,1.225920551840391,1.0144655857204472,0.17627913877837695,0.24323164454156437
8,0.2777424173390285,0.2672956245186205,0.37796045353729,3373202874.1065893,0.3433860473842254,6.079449263298073e+40,0.13043576151525527,0.15598420258070816
10,0.175243618093743,0.16865213743744362,0.1716743610971034,0.4576428210637136,0.16417122135182308,1.5278279757899689e+75,0.09211823752910536,0.1341598912915973
12,0.11057124790952923,0.10641230477843804,0.09686087780688996,0.09831505608353465,0.09530237042270383,0.0956046379983985,0.06301279472737903,0.09926686168087123
14,0.06976574095685771,0.0671416252430203,0.05857986302892096,0.05872236016664975,0.05870983398966823,0.05881415841862359,0.04234224910273086,0.0586005387887181
16,0.04401920664983197,0.04236350156742035,0.03625902170111316,0.036529129751289864,0.03698700002135404,0.04031786632712557,0.027883612304544485,0.04136266299287637
18,0.027774241733902846,0.026729562451862046,0.022652508277525997,0.02410210797567764,0.02362996867404428,0.024179554210527955,0.018098095867524797,0.025204969039332493
20,0.017524361809374302,0.01686521374374436,0.014214585421657398,0.016316274669789622,0.015311809865632044,0.015439314074497749,0.011630803235340135,0.017250917937867965
22,0.01105712479095292,0.010641230477843792,0.008940651476662486,0.009127615319999963,0.010104327081361924,0.010167798210299155,0.007426945605166587,0.012095097383045044
24,0.00697657409568577,0.006714162524302021,0.005630894006002419,0.005700727570245959,0.006836787304483004,0.006924200944416585,0.004723317839317589,0.00861375772830403
26,0.004401920664983196,0.004236350156742032,0.0035491063084892873,0.0068089615010528785,0.004784725989470088,0.007638989391225252,0.0029960518753297275,0.0053548974096057755
28,0.002777424173390286,0.0026729562451862053,0.002237986631876746,0.012093739755119189,0.0034959253806417954,0.0035616372656689333,0.001897188694193852,0.0030037067512635024
30,0.00175243618093743,0.0016865213743744363,0.001411602852199164,0.002104282157643817,0.0026868899855896915,0.0027549586414901068,0.001200002377268939,0.0016550182704658481
32,0.0011057124790952919,0.0010641230477843795,0.0008905047320938557,0.0011378564681721998,0.0021795047876009693,0.0023907972595206385,0.0007584495089416514,0.0010204097101997871
34,0.0006976574095685769,0.0006714162524302019,0.0005618234215960401,0.0006994892166382025,0.0018617422480557365,0.0019923482956048714,0.0004791268665014186,0.0006446400637670738
36,0.0004401920664983197,0.0004236350156742034,0.0003544753900205074,0.0005155780545055377,0.0016631113635772001,0.0017957376202583173,0.0003025685378981567,0.00040709226271025677
38,0.0002777424173390286,0.0002672956245186204,0.00022365812429015147,0.0003209086485309823,0.0015392572513256402,0.001771772696175767,0.0001910262530839393,0.0002570136371026983
40,0.000175243618093743,0.00016865213743744352,0.00014112031558023502,0.0006405375429260578,0.001462279485413633,0.0016269717563707215,0.00012058401186728496,0.0001622343887545913


==> csv/simulation3/report.json <==
{"summary": null, "status": "Finished", "start_time": "05:17:19", "stop_time": "09:43:15", "nb_trials": 100, "parameter": "params", "mc": [{"value": 0, "current_trial": 100, "status": "Finished", "start_time": "05:17:19", "stop_time": "05:35:17", "elapsed_time": "0:17:58.123077"}, {"value": 2, "current_trial": 100, "status": "Finished", "start_time": "05:35:18", "stop_time": "05:52:41", "elapsed_time": "0:17:22.977421"}, {"value": 4, "current_trial": 100, "status": "Finished", "start_time": "05:52:42", "stop_time": "06:08:40", "elapsed_time": "0:15:58.009560"}, {"value": 6, "current_trial": 100, "status": "Finished", "start_time": "06:08:41", "stop_time": "06:20:57", "elapsed_time": "0:12:15.335989"}, {"value": 8, "current_trial": 100, "status": "Finished", "start_time": "06:20:58", "stop_time": "06:31:03", "elapsed_time": "0:10:04.866312"}, {"value": 10, "current_trial": 100, "status": "Finished", "start_time": "06:31:04", "stop_time": "06:40:16", "elapsed_time": "0:09:11.872475"}, {"value": 12, "current_trial": 100, "status": "Finished", "start_time": "06:40:17", "stop_time": "06:49:15", "elapsed_time": "0:08:57.954371"}, {"value": 14, "current_trial": 100, "status": "Finished", "start_time": "06:49:16", "stop_time": "06:57:18", "elapsed_time": "0:08:02.129283"}, {"value": 16, "current_trial": 100, "status": "Finished", "start_time": "06:57:19", "stop_time": "07:05:15", "elapsed_time": "0:07:56.618668"}, {"value": 18, "current_trial": 100, "status": "Finished", "start_time": "07:05:16", "stop_time": "07:12:51", "elapsed_time": "0:07:34.198591"}, {"value": 20, "current_trial": 100, "status": "Finished", "start_time": "07:12:52", "stop_time": "07:20:27", "elapsed_time": "0:07:35.763409"}, {"value": 22, "current_trial": 100, "status": "Finished", "start_time": "07:20:28", "stop_time": "07:28:15", "elapsed_time": "0:07:46.991155"}, {"value": 24, "current_trial": 100, "status": "Finished", "start_time": "07:28:17", "stop_time": "07:36:04", "elapsed_time": "0:07:47.197321"}, {"value": 26, "current_trial": 100, "status": "Finished", "start_time": "07:36:05", "stop_time": "07:43:52", "elapsed_time": "0:07:47.418171"}, {"value": 28, "current_trial": 100, "status": "Finished", "start_time": "07:43:53", "stop_time": "07:51:47", "elapsed_time": "0:07:53.544837"}, {"value": 30, "current_trial": 100, "status": "Finished", "start_time": "07:51:48", "stop_time": "08:00:14", "elapsed_time": "0:08:25.973455"}, {"value": 32, "current_trial": 100, "status": "Finished", "start_time": "08:00:15", "stop_time": "08:20:15", "elapsed_time": "0:20:00.606570"}, {"value": 34, "current_trial": 100, "status": "Finished", "start_time": "08:20:16", "stop_time": "08:40:26", "elapsed_time": "0:20:10.215797"}, {"value": 36, "current_trial": 100, "status": "Finished", "start_time": "08:40:28", "stop_time": "09:00:39", "elapsed_time": "0:20:11.141727"}, {"value": 38, "current_trial": 100, "status": "Finished", "start_time": "09:00:40", "stop_time": "09:21:09", "elapsed_time": "0:20:28.905415"}, {"value": 40, "current_trial": 100, "status": "Finished", "start_time": "09:21:10", "stop_time": "09:43:13", "elapsed_time": "0:22:03.069171"}]}

==> csv/simulation3/ser.csv <==
SNR,ref_1,train_1,test_1,ref_2,train_2,test_2
0.000000000000000000e+00,8.220999999999998309e-01,7.635000000000001785e-01,8.435999999999995724e-01,8.276444444444440718e-01,9.228555555555558731e-01,9.241888888888885045e-01
2.000000000000000000e+00,7.854000000000002091e-01,7.228999999999999870e-01,8.118999999999998440e-01,7.935444444444447187e-01,9.154444444444443940e-01,9.164222222222219161e-01
4.000000000000000000e+00,7.398000000000002352e-01,6.636000000000004118e-01,7.485000000000006093e-01,7.456111111111112244e-01,9.008777777777779994e-01,9.016777777777765790e-01
6.000000000000000000e+00,6.732000000000001316e-01,5.920000000000000817e-01,6.770000000000001572e-01,6.804000000000000048e-01,8.792444444444441620e-01,8.804444444444445850e-01
8.000000000000000000e+00,5.881999999999999451e-01,4.905000000000000471e-01,5.823000000000007059e-01,5.986333333333335727e-01,8.457222222222221530e-01,8.502000000000005109e-01
1.000000000000000000e+01,4.801000000000002488e-01,3.753000000000003000e-01,4.694999999999999729e-01,4.935666666666667646e-01,7.897000000000000686e-01,7.936111111111114891e-01
1.200000000000000000e+01,3.601000000000001977e-01,2.528000000000001912e-01,3.422000000000001707e-01,3.716555555555557389e-01,7.148444444444441714e-01,7.153111111111108977e-01
1.400000000000000000e+01,2.305000000000001770e-01,1.415000000000000424e-01,2.186000000000000720e-01,2.437999999999999057e-01,6.197444444444440981e-01,6.134333333333333860e-01
1.600000000000000000e+01,1.258000000000000507e-01,6.190000000000002445e-02,1.104000000000000398e-01,1.312777777777777710e-01,5.125888888888887607e-01,4.924777777777776810e-01
1.800000000000000000e+01,4.949999999999999539e-02,1.829999999999998295e-02,4.920000000000002843e-02,5.532222222222223096e-02,4.029777777777773795e-01,3.677111111111110442e-01
2.000000000000000000e+01,1.399999999999998988e-02,3.499999999999999205e-03,1.679999999999998508e-02,1.527777777777773911e-02,2.981888888888888922e-01,2.541444444444445061e-01
2.200000000000000000e+01,2.299999999999999961e-03,3.000000000000000279e-04,4.900000000000001577e-03,2.199999999999999699e-03,2.118444444444445296e-01,1.653888888888889741e-01
2.400000000000000000e+01,2.000000000000000096e-04,1.000000000000000048e-04,9.000000000000000838e-04,1.888888888888888844e-04,1.424888888888889704e-01,1.007777777777778133e-01
2.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000096e-04,0.000000000000000000e+00,8.798888888888894977e-02,5.502222222222225012e-02
2.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.965555555555557776e-02,2.704444444444445081e-02
3.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.539999999999999897e-02,1.099999999999999763e-02
3.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.109999999999999876e-02,4.033333333333333215e-03
3.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.111111111111111389e-03,1.033333333333333369e-03
3.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.166666666666666546e-03,1.333333333333333397e-04
3.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.111111111111111164e-04,0.000000000000000000e+00
4.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> csv/simulation3/ser_test.csv <==
,theo,clairvoyant,old1,old2,old3,old4,phycom1,phycom2
0,,0.789777777777778,0.8557111111111118,0.8730222222222224,0.843111111111111,0.8587333333333335,0.8982888888888886,0.8990666666666668
2,,0.7407555555555554,0.8128222222222223,0.8392444444444443,0.7962888888888887,0.8253777777777773,0.8870444444444446,0.8855777777777781
4,,0.6754222222222225,0.749688888888889,0.8009555555555556,0.7353555555555557,0.7797111111111108,0.8667999999999999,0.8683555555555553
6,,0.589688888888889,0.6662444444444445,0.7375333333333335,0.6518888888888889,0.7219333333333334,0.8285999999999997,0.8306444444444442
8,,0.48473333333333324,0.5628222222222223,0.6262444444444446,0.5514888888888887,0.6185555555555555,0.770444444444444,0.7705333333333334
10,,0.36368888888888873,0.4388666666666667,0.49255555555555547,0.43126666666666674,0.4981999999999997,0.6976666666666668,0.6947111111111113
12,,0.23902222222222236,0.30595555555555554,0.3622444444444443,0.30442222222222215,0.3629555555555556,0.6170666666666665,0.6068666666666668
14,,0.12797777777777777,0.18011111111111117,0.2397777777777777,0.18075555555555556,0.24011111111111114,0.5104888888888888,0.48824444444444476
16,,0.05299999999999998,0.08379999999999996,0.14382222222222218,0.08617777777777777,0.14868888888888895,0.38659999999999994,0.34786666666666655
18,,0.014888888888888873,0.027399999999999994,0.08095555555555554,0.0304,0.08573333333333334,0.2741555555555555,0.22644444444444445
20,,0.002044444444444443,0.005466666666666665,0.04706666666666667,0.006622222222222221,0.0535111111111111,0.1830666666666666,0.1366666666666667
22,,0.00013333333333333334,0.00044444444444444447,0.031777777777777766,0.0007777777777777778,0.03577777777777777,0.11611111111111105,0.0808
24,,0.0,2.2222222222222223e-05,0.02482222222222221,8.888888888888889e-05,0.03237777777777776,0.06842222222222222,0.040844444444444454
26,,0.0,0.0,0.03433333333333332,0.0,0.030244444444444425,0.034844444444444435,0.012577777777777778
28,,0.0,0.0,0.03206666666666666,0.0,0.020955555555555554,0.01168888888888889,0.0014222222222222223
30,,0.0,0.0,0.022555555555555554,0.0,0.01995555555555555,0.001822222222222222,0.0
32,,0.0,0.0,0.022755555555555557,0.0,0.02033333333333333,0.0,0.0
34,,0.0,0.0,0.01793333333333333,0.0,0.019755555555555557,0.0,0.0
36,,0.0,0.0,0.02288888888888889,0.0,0.019311111111111105,0.0,0.0
38,,0.0,0.0,0.020911111111111113,0.0,0.02506666666666667,0.0,0.0
40,,0.0,0.0,0.022133333333333335,0.0,0.024555555555555556,0.0,0.0


==> csv/simulation3/ser_train.csv <==
,theo,clairvoyant,old1,old2,old3,old4,phycom1,phycom2
0,,0.7722000000000002,0.8018000000000002,0.8062,0.785,0.7912,0.6788,0.7497999999999999
2,,0.7235999999999998,0.7448000000000001,0.7509999999999999,0.7311999999999997,0.7397999999999999,0.6206000000000002,0.7097999999999998
4,,0.6573999999999998,0.6706,0.6861999999999999,0.6604000000000001,0.6654000000000001,0.5433999999999998,0.6321999999999999
6,,0.5763999999999999,0.5773999999999998,0.5924000000000001,0.5677999999999997,0.5742,0.45880000000000015,0.5538000000000001
8,,0.47380000000000017,0.46540000000000004,0.48,0.45260000000000006,0.47619999999999996,0.3568,0.43459999999999993
10,,0.35,0.324,0.3354000000000001,0.3261999999999999,0.341,0.24259999999999995,0.32220000000000015
12,,0.22519999999999996,0.20360000000000006,0.20400000000000001,0.20120000000000002,0.20180000000000003,0.13859999999999992,0.20959999999999998
14,,0.12099999999999993,0.10159999999999993,0.10219999999999996,0.10019999999999996,0.10079999999999995,0.06399999999999996,0.10959999999999998
16,,0.05179999999999998,0.036000000000000025,0.03640000000000002,0.038400000000000024,0.04460000000000001,0.022600000000000016,0.0472
18,,0.019400000000000014,0.008600000000000003,0.012000000000000005,0.010200000000000004,0.011000000000000005,0.006200000000000001,0.02120000000000001
20,,0.004200000000000001,0.0008,0.006000000000000001,0.0008,0.0008,0.0004,0.0034
22,,0.0002,0.0,0.0,0.0,0.0,0.0,0.0004
24,,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26,,0.0,0.0,0.0054,0.0,0.005600000000000001,0.0,0.0
28,,0.0,0.0,0.013000000000000001,0.0,0.0,0.0,0.0
30,,0.0,0.0,0.0022,0.0,0.0,0.0,0.0
32,,0.0,0.0,0.0,0.0,0.0,0.0,0.0
34,,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36,,0.0,0.0,0.0,0.0,0.0,0.0,0.0
38,,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,,0.0,0.0,0.0006,0.0,0.0,0.0,0.0


==> csv/simulation4/mse.csv <==
SNR,train_ref,train_0,train_5,train_10,test_ref,test_0,test_5,test_10
0.000000000000000000e+00,2.773886880599389926e+00,4.780124087006802913e-01,4.016986172261436394e-01,3.384369554503662836e-01,2.797864617511850227e+00,1.034927702017052864e+00,1.166366133074028255e+00,1.348067424572966688e+00
2.000000000000000000e+00,1.750204300071438457e+00,3.586496028648080000e+17,3.575233195885731963e-01,2.908240004725893835e-01,1.765333229280369398e+00,1.542331356320149094e+19,9.784105513391118114e-01,1.170544750466423922e+00
4.000000000000000000e+00,1.104304257470890560e+00,3.620133101701872858e-01,3.056683039880668251e-01,2.527772358792086393e-01,1.113849966469386610e+00,6.882683959930369078e-01,7.798895081335910362e-01,9.650032320692600862e-01
6.000000000000000000e+00,6.967688817920049127e-01,2.982174297812095753e-01,2.491166564656176752e-01,2.091077897483871739e-01,7.027918169928762948e-01,5.390882008915977019e-01,5.839550147666903168e-01,7.521411666870302382e-01
8.000000000000000000e+00,4.396314433719168968e-01,2.391986380837345938e-01,1.938917775456564518e-01,1.643989397151890686e-01,4.434316585722349324e-01,4.099618604120404686e-01,4.198524115171992088e-01,5.416023682786664795e-01
1.000000000000000000e+01,2.773886880599393256e-01,1.883427686298300152e-01,1.453366311173651115e-01,1.238382768188245608e-01,2.797864617511852670e-01,3.103108600732810141e-01,2.901969938267886517e-01,3.637115943708535415e-01
1.200000000000000000e+01,1.750204300071438734e-01,1.476460291337963748e-01,1.060327192331149276e-01,8.912917600416739305e-02,1.765333229280370009e-01,2.343834018489043547e-01,1.995955966835919193e-01,2.357443449266690139e-01
1.400000000000000000e+01,1.104304257470890144e-01,1.264742649791185947e-01,7.601678977464804143e-02,6.326052117210598236e-02,1.113849966469386693e-01,1.884336900738821929e-01,1.357098076085304916e-01,1.495864352093697058e-01
1.600000000000000000e+01,6.967688817920048017e-02,9.459578727036346835e-02,5.474374340386112259e-02,4.487807570353687103e-02,7.027918169928765169e-02,1.408173083600452458e-01,9.093169535090349365e-02,9.514310842158499315e-02
1.800000000000000000e+01,4.396314433719164527e-02,8.298257793919784631e-02,4.036271645225902177e-02,3.239317296909568350e-02,4.434316585722351822e-02,1.195778484129781799e-01,6.146933223968382987e-02,5.908782888461259347e-02
2.000000000000000000e+01,2.773886880599389995e-02,6.938543700215420162e-02,3.089425121873437541e-02,2.422413969853842025e-02,2.797864617511851629e-02,9.760523448645053168e-02,4.302173085163330662e-02,3.740872223125057960e-02
2.200000000000000000e+01,1.750204300071437485e-02,6.292933945920475836e-02,3.315186816276505244e-02,1.851436203547270759e-02,1.765333229280369523e-02,8.664516581721937172e-02,4.331868037631124435e-02,2.505287812244381268e-02
2.400000000000000000e+01,1.104304257470889623e-02,5.875540338547450420e-02,2.009079748309788860e-02,1.437865549932772907e-02,1.113849966469386901e-02,7.955281541986464200e-02,2.485960228573836153e-02,1.784522984206184104e-02
2.600000000000000000e+01,6.967688817920042119e-03,5.605510949615222921e-02,1.714713123093056235e-02,1.146940870284565706e-02,7.027918169928755281e-03,7.531908632750594634e-02,2.067859945073585379e-02,1.361179209948615645e-02
2.800000000000000000e+01,4.396314433719170078e-03,5.430582865656695402e-02,1.515146153415770566e-02,9.487378770377783571e-03,4.434316585722354945e-03,7.235630906036663590e-02,1.807679547132539505e-02,1.103800858531183912e-02
3.000000000000000000e+01,2.773886880599390429e-03,5.324003196021370732e-02,1.386786987762599933e-02,8.152129636466007648e-03,2.797864617511850848e-03,7.066036356730263923e-02,1.643689956752702672e-02,9.437240682960574764e-03
3.200000000000000000e+01,1.750204300071437312e-03,5.257136078290233078e-02,1.306627905119723751e-02,7.322068497380713158e-03,1.765333229280368135e-03,6.962923705143429787e-02,1.540374729533196957e-02,8.410657380685611709e-03
3.400000000000000000e+01,1.104304257470890491e-03,5.218525063004132020e-02,1.253198932787881123e-02,6.781466372462604912e-03,1.113849966469385297e-03,6.885344490401169859e-02,1.474914476809360657e-02,7.793239603699211697e-03
3.600000000000000000e+01,6.967688817920047106e-04,5.193271459995197487e-02,1.220963943523799798e-02,6.438417459444931851e-03,7.027918169928760485e-04,6.839975561006507443e-02,1.433711603367580911e-02,7.397378022111363548e-03
3.800000000000000000e+01,4.396314433719169862e-04,5.178362686949546795e-02,1.200885811377111825e-02,6.218259782509476773e-03,4.434316585722352017e-04,6.814273306997703505e-02,1.407714476360611734e-02,7.133049417995293573e-03
4.000000000000000000e+01,2.773886880599389345e-04,5.170278260559314082e-02,1.188004001305535164e-02,6.075967114768309266e-03,2.797864617511850523e-04,6.791339964101354709e-02,1.391775245143255652e-02,6.982126970344894670e-03


==> csv/simulation4/mse_old.csv <==
SNR,train_ref,train_0,train_5,train_10,test_ref,test_0,test_5,test_10
0.000000000000000000e+00,3.133890396523150823e+00,4.430344131580391531e-01,3.497565571733552980e-01,3.021096817118938960e-01,2.859460391142070623e+00,1.037523799623013554e+00,1.185213276548301442e+00,1.348908101107413327e+00
2.000000000000000000e+00,1.977351162482226421e+00,4.101424894847608971e-01,3.320332913042647327e-01,2.632628128542897072e-01,1.804197535041295541e+00,8.391896463290842156e-01,1.057113433002310199e+00,1.264991960610928778e+00
4.000000000000000000e+00,1.247624238584608802e+00,3.458821894190302060e-01,3.007252975541105378e-01,2.347392956288187615e-01,1.138371685627366459e+00,6.893241055169698761e-01,7.599111463815461098e-01,9.930507691249685909e-01
6.000000000000000000e+00,7.871976764864677678e-01,2.847588750947790404e-01,2.430342715007267063e-01,2.176435179924064711e-01,7.182639757948845460e-01,5.178987202720174432e-01,5.606217868654201908e-01,7.400712561692583957e-01
8.000000000000000000e+00,4.966881555368800605e-01,2.261719956196070469e-01,1.916492187305201267e-01,1.589120589580216292e-01,4.531939308033260949e-01,3.975477898756530903e-01,4.171698817193624786e-01,5.053567782065533365e-01
1.000000000000000000e+01,3.133890396523150712e-01,1.760985436838009011e-01,1.474544298513001395e-01,1.262611613316093340e-01,2.859460391142071289e-01,3.031050701511074918e-01,2.989537825343336896e-01,3.643623711535730614e-01
1.200000000000000000e+01,1.977351162482227642e-01,1.373080523266320685e-01,1.070027721511856017e-01,9.238401801810958158e-02,1.804197535041295875e-01,2.265152851019615055e-01,2.049322636160486322e-01,2.183811683143850324e-01
1.400000000000000000e+01,1.247624238584609108e-01,1.073162799062164774e-01,7.663540435480202528e-02,6.545803233077251981e-02,1.138371685627366514e-01,1.688436076848345291e-01,1.340569867805082860e-01,1.387350036585099089e-01
1.600000000000000000e+01,7.871976764864677123e-02,8.505214004385620863e-02,5.439223555921245817e-02,4.616886717680572516e-02,7.182639757948844350e-02,1.293550495374417020e-01,8.943923578112472628e-02,8.926936798915102722e-02
1.800000000000000000e+01,4.966881555368798246e-02,6.984619229018958209e-02,3.987919556625886541e-02,3.294068905355260896e-02,4.531939308033260116e-02,1.011782066965690036e-01,5.945719671549233587e-02,5.678509335874267622e-02
2.000000000000000000e+01,3.133890396523150712e-02,5.986988569628872575e-02,2.997507752983437704e-02,2.400767476385406995e-02,2.859460391142070596e-02,8.284711312931017368e-02,4.125199745056883777e-02,3.715516021743737324e-02
2.200000000000000000e+01,1.977351162482225005e-02,5.341779019245800758e-02,2.322260352604139585e-02,1.805220195732176042e-02,1.804197535041295042e-02,7.134210060380985485e-02,2.951323404595432298e-02,2.499304180470669767e-02
2.400000000000000000e+01,1.247624238584608101e-02,4.946137772609026512e-02,1.830105805232548968e-02,1.365370612011795881e-02,1.138371685627366514e-02,6.417253723021408562e-02,2.298646160690887008e-02,1.780862674431111028e-02
2.600000000000000000e+01,7.871976764864677817e-03,4.690086540189017383e-02,1.526180227953906343e-02,1.093955931398781292e-02,7.182639757948843656e-03,5.971632161983635861e-02,1.873716203554438159e-02,1.345832169759004875e-02
2.800000000000000000e+01,4.966881555368802409e-03,4.529712709619034688e-02,1.311687487414527759e-02,8.976635256235588473e-03,4.531939308033264280e-03,5.678855729135794117e-02,1.626869581232481127e-02,1.081875703204861552e-02
3.000000000000000000e+01,3.133890396523148370e-03,4.423583714581802440e-02,1.176143146908441295e-02,7.620348054598712582e-03,2.859460391142070422e-03,5.524845849410357779e-02,1.469619649479367296e-02,9.216932305189592944e-03
3.200000000000000000e+01,1.977351162482224745e-03,4.385751922910928469e-02,1.095506871252275791e-02,6.748807154466422188e-03,1.804197535041294261e-03,5.408622447340067502e-02,1.375518464534945633e-02,8.144389985383261241e-03
3.400000000000000000e+01,1.247624238584609012e-03,4.341772367202905575e-02,1.041782792781851576e-02,6.202306964771762791e-03,1.138371685627366731e-03,5.350350178698290438e-02,1.312934695951259792e-02,7.552456638967570621e-03
3.600000000000000000e+01,7.871976764864674347e-04,4.313674081084448164e-02,1.010196099643783166e-02,5.893428170226831797e-03,7.182639757948841488e-04,5.307770509549722404e-02,1.272879272099176548e-02,7.147794222562875964e-03
3.800000000000000000e+01,4.966881555368797205e-04,4.294327181413421651e-02,9.914807066666387128e-03,5.717390513150126703e-03,4.531939308033260810e-04,5.290518823345410904e-02,1.251689918193145575e-02,6.908932486201106726e-03
4.000000000000000000e+01,3.133890396523152490e-04,4.292348819310294605e-02,9.784682156819499502e-03,5.590926223902260850e-03,2.859460391142071831e-04,5.271697732901292621e-02,1.239611187549468502e-02,6.765844097351441169e-03


==> csv/simulation4/mse_test.csv <==
,theo,clairvoyant,phycom1_0,phycom2_0,phycom1_5,phycom2_5,phycom1_10,phycom2_10
0,2.9535546277671947,2.9159728766583135,0.9236887991020307,0.8703285855067362,76.666519654039,1.0119614541236153,3.5591796329019676,1.2430389015959349
2,1.8635669847131748,1.8398545028326003,0.7831271877947598,0.7422556176834573,153.3815980881469,0.8750984003515783,25.3964351903415,1.0407685891470857
4,1.1758312759355856,1.1608697113371838,0.6501242355744197,0.617497952567514,3.2886884132727014,0.710394848665244,338.14639195036506,0.8801560416337897
6,0.7418993794210745,0.7324592703527975,0.5214619260404433,0.49730238556009754,2.0912509819854814,0.5563919474169959,24.793187995017643,0.7005646968945675
8,0.4681068623110244,0.46215055616170125,0.4104615502475601,0.3908845722916666,10.58965012818821,0.40203470049312984,84.76458123321942,0.5199282610433764
10,0.2953554627767195,0.29159728766583143,0.31771344675504326,0.30228846092539785,0.33336905787748583,0.2858251951858734,9.28938720766073,0.3633864354274396
12,0.18635669847131747,0.18398545028326008,0.24326839817498994,0.23088263119856106,0.24379981719860574,0.19832162643709586,0.2864273844940001,0.24237175888358556
14,0.1175831275935586,0.11608697113371838,0.19076081710968742,0.17945942638859716,0.15220796989578944,0.13764639413224142,0.17701372390668868,0.15274641055855112
16,0.07418993794210743,0.07324592703527977,0.15367667039951913,0.14260110278714147,0.10768030048726245,0.0939733089853584,0.11868976371947954,0.09889603207543661
18,0.046810686231102454,0.046215055616170134,0.12813402606126628,0.11687462934501555,0.07654986374520202,0.06377420653631045,0.08059986027907502,0.0631783261318211
20,0.029535546277671947,0.02915972876658313,0.11117715256676941,0.09989299908038761,0.056400028854996266,0.0448466514587331,0.05579450243655388,0.04053001940558592
22,0.018635669847131737,0.018398545028325997,0.10014324990557087,0.08913479218264657,0.04312996985672097,0.03296185019689913,0.0396322616376437,0.026725969889861135
24,0.01175831275935586,0.011608697113371837,0.09300751394678171,0.08234872079449879,0.03445199192687063,0.02572801955178686,0.02920501738347116,0.018810373822375995
26,0.007418993794210744,0.007324592703527977,0.08843305106292786,0.07822842828475544,0.028867522885420896,0.021313319663478537,0.02252801389131902,0.01419570124417945
28,0.004681068623110246,0.004621505561617016,0.08553637752843954,0.07563128227247748,0.02529877378122292,0.01864295660860396,0.018259267319126832,0.011394711716374597
30,0.0029535546277671943,0.0029159728766583143,0.0837322795688634,0.0739418628658726,0.023010971539080636,0.016903936431532984,0.015563807284819186,0.009679178020291647
32,0.0018635669847131742,0.0018398545028325995,0.08350309487057993,0.07356316925989533,0.021557628231805005,0.01580902558710924,0.0138539600775371,0.008626795695140717
34,0.001175831275935586,0.0011608697113371835,0.08196498247889712,0.07222485724889628,0.02063147615346017,0.015130729854321002,0.012770715063859546,0.007966088858502966
36,0.0007418993794210743,0.000732459270352798,0.08156271905620055,0.07184651806511287,0.020039520632916422,0.014708683326002434,0.012081367973115287,0.007538806676977514
38,0.0004681068623110246,0.0004621505561617013,0.08132341226009951,0.07163308224100401,0.019659804194030905,0.014437497629138622,0.01164194188389386,0.007273893378737185
40,0.00029535546277671947,0.00029159728766583136,0.08191555690185236,0.07226588300600176,0.019415421340916336,0.01425741919473407,0.0113612430716424,0.007114066390599071


==> csv/simulation4/mse_train.csv <==
,theo,clairvoyant,phycom1_0,phycom2_0,phycom1_5,phycom2_5,phycom1_10,phycom2_10
0,2.9535546277671947,2.8732831546336555,0.4282663604466559,0.43454783161338695,0.331519142998846,0.3577228402004463,0.2265934161974723,0.28669394912505913
2,1.8635669847131748,1.8129191091873234,0.38130762897660864,0.38752728781747164,0.28959917369708094,0.3140504033848524,0.2048151983017358,0.258774692505487
4,1.1758312759355856,1.1438746268902311,0.32960078304923224,0.33555395885968586,0.25176852547938683,0.2725507764119717,0.18994160319928727,0.23521866247687323
6,0.7418993794210745,0.7217360970009317,0.27714120475182047,0.2830729103938814,0.2107466154675307,0.22684239808241713,0.15230972620749753,0.18925442635519618
8,0.4681068623110244,0.45538469117920727,0.22768385067256428,0.23370138236142757,0.16938112454670598,0.1817742239332896,0.12408300566860805,0.1496171254072208
10,0.2953554627767195,0.28732831546336557,0.18337026023536013,0.18894701031596856,0.13090182942427378,0.13956545011277666,0.09819152576673301,0.11603287632404916
12,0.18635669847131747,0.1812919109187323,0.14651337366400338,0.15135710610636427,0.09737983196047201,0.10412162942553317,0.07324524985395536,0.08453996756551596
14,0.1175831275935586,0.11438746268902321,0.11745310724553254,0.12190357645479193,0.07097636648419636,0.07659426585283145,0.0531489577939272,0.06101450251841618
16,0.07418993794210743,0.0721736097000932,0.09580237119107403,0.09985806145151202,0.05113184308444033,0.055905966197430594,0.037478796970825054,0.04402538447083315
18,0.046810686231102454,0.04553846911792072,0.08033447261458666,0.08427129475364921,0.037119983608109336,0.041831860895274436,0.026209397511506326,0.031979815507464454
20,0.029535546277671947,0.028732831546336546,0.06961926994528579,0.0736604534245281,0.027386470228261475,0.03196896207779262,0.01844370652625232,0.0239842318142751
22,0.018635669847131737,0.018129191091873217,0.062382154593000824,0.06651672334771237,0.020919511179858578,0.025409300644097396,0.013238836193394686,0.018389758234429524
24,0.01175831275935586,0.011438746268902312,0.05757897583258969,0.06179625073360645,0.016673879783949717,0.020860244251943976,0.009809321824462836,0.01447758165468085
26,0.007418993794210744,0.0072173609700093184,0.05442234197268427,0.05859492870514476,0.013896479953411877,0.01776654992836165,0.007584387535437434,0.011616195396644184
28,0.004681068623110246,0.004553846911792075,0.05235705102252331,0.05647545411544177,0.012101000090418488,0.01563929101094209,0.0061490777733386615,0.009656057478217612
30,0.0029535546277671943,0.002873283154633654,0.05100634484972907,0.05515526692214959,0.010943409551434967,0.014239339964313367,0.005228467362012533,0.00833546345274282
32,0.0018635669847131742,0.0018129191091873227,0.050121333518285696,0.054286892426429915,0.010197285823899609,0.01335465406978719,0.004640217922528573,0.007451964945630159
34,0.001175831275935586,0.0011438746268902314,0.04953733066704593,0.05364850821467274,0.009715783946723889,0.012738534482609724,0.004265185546271039,0.006892886406548416
36,0.0007418993794210743,0.0007217360970009321,0.04915054276111541,0.053283560306091104,0.009404439324487441,0.012316020974588268,0.0040263020923990795,0.0065223547166314
38,0.0004681068623110246,0.0004553846911792076,0.04889199161581219,0.053000965870020185,0.009202384426908232,0.01205757930746235,0.0038740758129321594,0.0062884373798175065
40,0.00029535546277671947,0.0002873283154633656,0.04872152752451132,0.05285448697752851,0.009070576199390975,0.01189787160755408,0.003776952553583539,0.00613209686981554


==> csv/simulation4/report.json <==
{"summary": null, "status": "Finished", "start_time": "09:49:46", "stop_time": "17:15:25", "nb_trials": 100, "parameter": "params", "mc": [{"value": 0, "current_trial": 100, "status": "Finished", "start_time": "09:49:46", "stop_time": "12:30:13", "elapsed_time": "2:40:27.377503"}, {"value": 2, "current_trial": 100, "status": "Finished", "start_time": "12:30:14", "stop_time": "15:20:09", "elapsed_time": "2:49:55.193103"}, {"value": 4, "current_trial": 100, "status": "Finished", "start_time": "15:20:10", "stop_time": "18:00:39", "elapsed_time": "2:40:28.953951"}, {"value": 6, "current_trial": 100, "status": "Finished", "start_time": "18:00:40", "stop_time": "20:30:24", "elapsed_time": "2:29:43.719728"}, {"value": 8, "current_trial": 100, "status": "Finished", "start_time": "20:30:25", "stop_time": "22:39:56", "elapsed_time": "2:09:30.638576"}, {"value": 10, "current_trial": 100, "status": "Finished", "start_time": "22:39:58", "stop_time": "00:21:17", "elapsed_time": "1:41:18.722729"}, {"value": 12, "current_trial": 100, "status": "Finished", "start_time": "00:21:18", "stop_time": "01:47:34", "elapsed_time": "1:26:15.491424"}, {"value": 14, "current_trial": 100, "status": "Finished", "start_time": "01:47:36", "stop_time": "03:06:22", "elapsed_time": "1:18:45.651366"}, {"value": 16, "current_trial": 100, "status": "Finished", "start_time": "03:06:24", "stop_time": "04:20:52", "elapsed_time": "1:14:27.940737"}, {"value": 18, "current_trial": 100, "status": "Finished", "start_time": "04:20:53", "stop_time": "05:30:39", "elapsed_time": "1:09:46.252741"}, {"value": 20, "current_trial": 100, "status": "Finished", "start_time": "05:30:40", "stop_time": "06:38:12", "elapsed_time": "1:07:32.375067"}, {"value": 22, "current_trial": 100, "status": "Finished", "start_time": "06:38:15", "stop_time": "07:45:21", "elapsed_time": "1:07:06.558612"}, {"value": 24, "current_trial": 100, "status": "Finished", "start_time": "07:45:23", "stop_time": "08:50:45", "elapsed_time": "1:05:22.409277"}, {"value": 26, "current_trial": 100, "status": "Finished", "start_time": "08:50:46", "stop_time": "09:55:51", "elapsed_time": "1:05:04.806570"}, {"value": 28, "current_trial": 100, "status": "Finished", "start_time": "09:55:52", "stop_time": "11:00:11", "elapsed_time": "1:04:19.155213"}, {"value": 30, "current_trial": 100, "status": "Finished", "start_time": "11:00:12", "stop_time": "12:02:34", "elapsed_time": "1:02:21.543333"}, {"value": 32, "current_trial": 100, "status": "Finished", "start_time": "12:02:36", "stop_time": "13:05:41", "elapsed_time": "1:03:05.376460"}, {"value": 34, "current_trial": 100, "status": "Finished", "start_time": "13:05:42", "stop_time": "14:08:10", "elapsed_time": "1:02:28.013033"}, {"value": 36, "current_trial": 100, "status": "Finished", "start_time": "14:08:12", "stop_time": "15:10:31", "elapsed_time": "1:02:18.606267"}, {"value": 38, "current_trial": 100, "status": "Finished", "start_time": "15:10:32", "stop_time": "16:11:51", "elapsed_time": "1:01:18.660216"}, {"value": 40, "current_trial": 100, "status": "Finished", "start_time": "16:11:53", "stop_time": "17:15:24", "elapsed_time": "1:03:31.331808"}]}

==> csv/simulation4/ser.csv <==
SNR,train_ref,train_0,train_5,train_10,test_ref,test_0,test_5,test_10
0.000000000000000000e+00,8.240999999999994996e-01,7.858000000000008312e-01,7.360999999999998655e-01,6.854000000000005643e-01,8.281555555555555337e-01,8.922222222222223609e-01,8.983333333333333171e-01,9.092777777777775183e-01
2.000000000000000000e+00,7.901000000000001355e-01,7.516000000000010450e-01,6.959999999999997300e-01,6.430000000000003491e-01,7.935777777777780484e-01,8.647777777777780894e-01,8.748111111111110949e-01,8.904222222222221150e-01
4.000000000000000000e+00,7.423000000000004039e-01,7.139000000000008672e-01,6.599000000000000421e-01,6.079000000000004400e-01,7.478666666666664575e-01,8.309999999999998499e-01,8.412555555555554232e-01,8.605666666666665909e-01
6.000000000000000000e+00,6.745999999999997554e-01,6.549999999999999156e-01,5.903999999999999249e-01,5.297000000000003928e-01,6.838777777777774736e-01,7.820777777777783157e-01,7.869333333333330405e-01,8.194333333333334579e-01
8.000000000000000000e+00,5.927999999999996605e-01,5.843999999999999195e-01,5.072000000000002062e-01,4.439000000000001833e-01,6.015888888888887287e-01,7.188888888888891326e-01,7.151000000000006240e-01,7.567999999999995842e-01
1.000000000000000000e+01,4.915000000000003810e-01,5.027000000000002577e-01,4.083000000000004404e-01,3.452000000000001734e-01,4.964555555555558719e-01,6.407222222222224151e-01,6.159111111111107428e-01,6.611444444444448676e-01
1.200000000000000000e+01,3.735000000000003317e-01,4.123000000000002219e-01,2.973000000000000087e-01,2.384000000000001396e-01,3.729777777777777970e-01,5.489333333333336062e-01,4.970999999999998753e-01,5.399777777777776677e-01
1.400000000000000000e+01,2.457000000000001128e-01,3.335000000000002962e-01,1.906000000000000749e-01,1.426000000000000045e-01,2.458333333333334869e-01,4.571888888888888114e-01,3.682111111111109891e-01,3.944999999999998508e-01
1.600000000000000000e+01,1.337000000000001243e-01,2.518000000000001348e-01,1.111999999999999794e-01,7.340000000000004854e-02,1.324555555555556596e-01,3.597777777777779740e-01,2.403555555555556000e-01,2.508555555555552763e-01
1.800000000000000000e+01,5.560000000000006604e-02,2.000999999999999723e-01,5.680000000000002408e-02,2.929999999999997190e-02,5.594444444444443554e-02,2.880666666666665821e-01,1.364222222222222503e-01,1.300777777777778477e-01
2.000000000000000000e+01,1.389999999999998528e-02,1.601000000000001311e-01,3.049999999999995423e-02,1.149999999999998766e-02,1.508888888888884963e-02,2.338666666666666116e-01,7.233333333333329118e-02,5.663333333333332720e-02
2.200000000000000000e+01,1.600000000000000510e-03,1.406000000000000305e-01,2.719999999999997420e-02,4.399999999999997663e-03,2.311111111111108403e-03,2.018222222222223194e-01,5.030000000000001137e-02,2.326666666666661262e-02
2.400000000000000000e+01,2.000000000000000096e-04,1.315000000000000058e-01,1.319999999999998778e-02,2.400000000000000223e-03,1.444444444444444378e-04,1.836777777777778564e-01,2.797777777777772992e-02,1.145555555555553481e-02
2.600000000000000000e+01,0.000000000000000000e+00,1.275000000000001410e-01,1.119999999999999468e-02,1.600000000000000510e-03,0.000000000000000000e+00,1.734888888888890257e-01,2.225555555555551110e-02,7.211111111111100438e-03
2.800000000000000000e+01,0.000000000000000000e+00,1.236000000000000709e-01,9.399999999999991696e-03,1.200000000000000329e-03,0.000000000000000000e+00,1.664222222222222214e-01,1.893333333333331245e-02,5.566666666666659005e-03
3.000000000000000000e+01,0.000000000000000000e+00,1.220000000000000806e-01,8.399999999999999481e-03,1.200000000000000329e-03,0.000000000000000000e+00,1.630444444444444918e-01,1.747777777777776570e-02,4.688888888888883069e-03
3.200000000000000000e+01,0.000000000000000000e+00,1.205000000000001348e-01,8.200000000000000691e-03,1.400000000000000419e-03,0.000000000000000000e+00,1.609333333333332616e-01,1.636666666666665437e-02,4.066666666666662877e-03
3.400000000000000000e+01,0.000000000000000000e+00,1.192000000000001531e-01,7.500000000000003192e-03,1.400000000000000419e-03,0.000000000000000000e+00,1.592888888888889243e-01,1.573333333333332140e-02,3.922222222222219307e-03
3.600000000000000000e+01,0.000000000000000000e+00,1.179000000000001575e-01,7.600000000000003454e-03,1.400000000000000419e-03,0.000000000000000000e+00,1.583555555555557215e-01,1.557777777777776679e-02,3.777777777777774869e-03
3.800000000000000000e+01,0.000000000000000000e+00,1.174000000000000876e-01,7.400000000000002062e-03,1.400000000000000419e-03,0.000000000000000000e+00,1.578777777777778391e-01,1.528888888888887965e-02,3.588888888888885388e-03
4.000000000000000000e+01,0.000000000000000000e+00,1.184000000000001301e-01,7.700000000000002849e-03,1.400000000000000419e-03,0.000000000000000000e+00,1.579333333333334255e-01,1.513333333333332156e-02,3.499999999999997037e-03


==> csv/simulation4/ser_old.csv <==
SNR,train_ref,train_0,train_5,train_10,test_ref,test_0,test_5,test_10
0.000000000000000000e+00,8.379999999999998561e-01,7.599999999999998979e-01,6.800000000000000488e-01,6.860000000000001652e-01,8.246666666666667700e-01,8.940000000000001279e-01,8.964444444444444882e-01,9.102222222222223769e-01
2.000000000000000000e+00,7.980000000000002647e-01,7.400000000000002132e-01,6.719999999999999307e-01,6.099999999999999867e-01,7.902222222222221593e-01,8.619999999999999885e-01,8.808888888888888324e-01,8.959999999999999076e-01
4.000000000000000000e+00,7.579999999999998961e-01,6.940000000000000613e-01,6.500000000000001332e-01,5.920000000000000817e-01,7.475555555555556397e-01,8.331111111111112466e-01,8.464444444444445548e-01,8.679999999999999938e-01
6.000000000000000000e+00,6.860000000000000542e-01,6.140000000000001013e-01,5.800000000000000711e-01,5.160000000000000142e-01,6.846666666666667567e-01,7.773333333333335426e-01,7.855555555555555625e-01,8.128888888888887720e-01
8.000000000000000000e+00,6.080000000000000959e-01,5.459999999999999298e-01,5.019999999999998908e-01,4.300000000000000488e-01,6.046666666666666856e-01,7.142222222222222028e-01,7.137777777777777333e-01,7.462222222222222312e-01
1.000000000000000000e+01,5.120000000000000107e-01,4.799999999999999822e-01,4.099999999999999201e-01,3.520000000000000906e-01,5.062222222222222401e-01,6.362222222222222445e-01,6.217777777777776516e-01,6.508888888888889612e-01
1.200000000000000000e+01,4.099999999999999201e-01,3.960000000000001297e-01,2.800000000000000266e-01,2.439999999999999669e-01,3.786666666666667069e-01,5.475555555555555731e-01,5.062222222222222401e-01,5.088888888888889461e-01
1.400000000000000000e+01,2.759999999999999676e-01,3.260000000000000675e-01,1.740000000000000435e-01,1.440000000000000169e-01,2.495555555555555860e-01,4.544444444444444842e-01,3.628888888888888720e-01,3.628888888888889275e-01
1.600000000000000000e+01,1.480000000000000204e-01,2.260000000000000342e-01,1.180000000000000215e-01,9.200000000000002620e-02,1.377777777777778045e-01,3.508888888888889168e-01,2.339999999999999858e-01,2.242222222222222672e-01
1.800000000000000000e+01,7.200000000000000844e-02,1.740000000000000435e-01,6.800000000000000488e-02,3.600000000000000422e-02,6.288888888888889694e-02,2.631111111111110734e-01,1.304444444444444462e-01,1.199999999999999956e-01
2.000000000000000000e+01,1.600000000000000033e-02,1.360000000000000098e-01,2.199999999999999872e-02,4.000000000000000083e-03,1.800000000000000211e-02,2.011111111111111016e-01,6.777777777777778401e-02,5.822222222222223076e-02
2.200000000000000000e+01,0.000000000000000000e+00,1.140000000000000041e-01,1.200000000000000025e-02,4.000000000000000083e-03,2.444444444444444399e-03,1.642222222222222416e-01,3.600000000000000422e-02,2.333333333333333440e-02
2.400000000000000000e+01,0.000000000000000000e+00,1.100000000000000006e-01,1.200000000000000025e-02,2.000000000000000042e-03,0.000000000000000000e+00,1.426666666666666639e-01,1.911111111111111344e-02,9.111111111111111494e-03
2.600000000000000000e+01,0.000000000000000000e+00,1.020000000000000073e-01,1.000000000000000021e-02,2.000000000000000042e-03,0.000000000000000000e+00,1.304444444444444740e-01,1.466666666666666986e-02,5.333333333333334023e-03
2.800000000000000000e+01,0.000000000000000000e+00,1.000000000000000194e-01,4.000000000000000083e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.242222222222222339e-01,1.200000000000000198e-02,4.222222222222222696e-03
3.000000000000000000e+01,0.000000000000000000e+00,9.600000000000001588e-02,2.000000000000000042e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.217777777777778042e-01,1.133333333333333588e-02,3.333333333333333547e-03
3.200000000000000000e+01,0.000000000000000000e+00,9.600000000000001588e-02,2.000000000000000042e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.204444444444444789e-01,1.111111111111111327e-02,2.444444444444444833e-03
3.400000000000000000e+01,0.000000000000000000e+00,9.800000000000001765e-02,2.000000000000000042e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.175555555555555659e-01,1.044444444444444543e-02,2.888888888888889190e-03
3.600000000000000000e+01,0.000000000000000000e+00,9.600000000000001588e-02,4.000000000000000083e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.177777777777777868e-01,1.066666666666666805e-02,2.888888888888889190e-03
3.800000000000000000e+01,0.000000000000000000e+00,9.000000000000001055e-02,4.000000000000000083e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.173333333333333450e-01,1.088888888888889066e-02,2.888888888888889190e-03
4.000000000000000000e+01,0.000000000000000000e+00,9.799999999999998990e-02,8.000000000000000167e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.175555555555555659e-01,1.088888888888889066e-02,2.888888888888889190e-03


==> csv/simulation4/ser_test.csv <==
,theo,clairvoyant,phycom1_0,phycom2_0,phycom1_5,phycom2_5,phycom1_10,phycom2_10
0,,0.825333333333333,0.8619555555555555,0.8644666666666666,0.8707777777777775,0.8738222222222218,0.8898666666666667,0.8932888888888887
2,,0.7875111111111113,0.8287999999999998,0.8337111111111112,0.8443111111111115,0.8486666666666666,0.8625111111111115,0.8677333333333336
4,,0.7363333333333338,0.7891555555555556,0.7950666666666664,0.8054888888888891,0.8113333333333331,0.8278000000000002,0.8355333333333332
6,,0.6697111111111111,0.7394888888888889,0.7472444444444447,0.7508666666666667,0.7594000000000005,0.785133333333333,0.7919333333333334
8,,0.5818222222222221,0.6773555555555556,0.6834666666666668,0.6763555555555558,0.6825333333333332,0.7283111111111108,0.7337999999999998
10,,0.4786444444444444,0.6051333333333333,0.6098,0.5841111111111111,0.5872888888888889,0.6389777777777778,0.6430666666666663
12,,0.36182222222222227,0.521511111111111,0.5240888888888887,0.4787333333333333,0.4747777777777778,0.5276,0.5255111111111108
14,,0.24322222222222223,0.4392888888888888,0.43808888888888897,0.36893333333333334,0.3575111111111112,0.39857777777777775,0.3849555555555557
16,,0.1380888888888889,0.3647333333333334,0.35648888888888874,0.2616444444444444,0.24206666666666668,0.28064444444444453,0.2564222222222222
18,,0.06464444444444445,0.30242222222222215,0.2878,0.17284444444444447,0.14791111111111113,0.18022222222222223,0.14693333333333333
20,,0.02215555555555555,0.2516222222222222,0.2359333333333333,0.1087111111111111,0.08393333333333335,0.10422222222222223,0.07166666666666666
22,,0.00493333333333333,0.22146666666666676,0.20417777777777776,0.06626666666666664,0.04844444444444445,0.05560000000000003,0.030866666666666674
24,,0.0005555555555555556,0.20115555555555567,0.18553333333333336,0.04377777777777778,0.03184444444444444,0.029266666666666673,0.014755555555555548
26,,0.0,0.18937777777777778,0.1745333333333333,0.03242222222222221,0.024666666666666667,0.017488888888888887,0.008177777777777777
28,,0.0,0.18311111111111114,0.16948888888888888,0.026888888888888886,0.020599999999999993,0.0118,0.0058000000000000005
30,,0.0,0.17833333333333332,0.16533333333333328,0.023888888888888894,0.017866666666666656,0.008933333333333335,0.004444444444444442
32,,0.0,0.1761777777777777,0.16386666666666666,0.02164444444444444,0.016533333333333324,0.007511111111111114,0.003933333333333331
34,,0.0,0.1734,0.16133333333333333,0.02044444444444444,0.015755555555555543,0.0067555555555555554,0.0039999999999999975
36,,0.0,0.1722,0.1602444444444444,0.01997777777777778,0.01515555555555555,0.006444444444444444,0.0036666666666666636
38,,0.0,0.1718222222222222,0.15962222222222217,0.019333333333333334,0.01484444444444444,0.006155555555555556,0.0036666666666666653
40,,0.0,0.17204444444444442,0.16066666666666662,0.018866666666666664,0.014422222222222211,0.006022222222222221,0.0035333333333333323


==> csv/simulation4/ser_train.csv <==
,theo,clairvoyant,phycom1_0,phycom2_0,phycom1_5,phycom2_5,phycom1_10,phycom2_10
0,,0.8214000000000001,0.7482,0.7639999999999997,0.6461999999999998,0.7021999999999998,0.5171999999999999,0.6413999999999997
2,,0.7803999999999999,0.7092,0.7261999999999997,0.6065999999999999,0.6489999999999998,0.4826,0.5983999999999999
4,,0.7305999999999997,0.6668,0.6861999999999999,0.5574,0.6091999999999999,0.4483999999999999,0.5646
6,,0.6584,0.6077999999999997,0.6271999999999999,0.5036,0.5481999999999999,0.38739999999999997,0.4959999999999999
8,,0.5713999999999998,0.5393999999999998,0.5594,0.4344000000000001,0.4720000000000002,0.32460000000000006,0.40680000000000005
10,,0.4705999999999999,0.4628000000000002,0.48340000000000033,0.3492000000000002,0.3870000000000003,0.257,0.32040000000000013
12,,0.3534000000000001,0.3864,0.4104000000000002,0.2526,0.28319999999999995,0.1724,0.21660000000000001
14,,0.23539999999999991,0.3031999999999999,0.3236,0.16699999999999998,0.19179999999999992,0.09719999999999997,0.12879999999999991
16,,0.1305999999999999,0.23800000000000007,0.2587999999999999,0.09259999999999993,0.11339999999999993,0.049000000000000016,0.07199999999999995
18,,0.06399999999999995,0.18839999999999996,0.2084,0.04640000000000002,0.06579999999999994,0.02120000000000001,0.035400000000000015
20,,0.023600000000000013,0.1518,0.17879999999999993,0.019800000000000012,0.036200000000000024,0.0054,0.013000000000000006
22,,0.0052,0.13019999999999984,0.15879999999999989,0.008200000000000002,0.021000000000000008,0.001,0.0048000000000000004
24,,0.0006,0.11939999999999984,0.14299999999999988,0.0036000000000000008,0.01580000000000001,0.0,0.0014000000000000002
26,,0.0,0.11339999999999989,0.1361999999999999,0.0027999999999999995,0.011600000000000006,0.0,0.0008
28,,0.0,0.10899999999999992,0.1323999999999999,0.0018,0.009200000000000003,0.0,0.0008
30,,0.0,0.1063999999999999,0.1289999999999999,0.0016,0.008000000000000002,0.0,0.0004
32,,0.0,0.1041999999999999,0.12759999999999988,0.0016,0.007400000000000002,0.0,0.0004
34,,0.0,0.10279999999999989,0.1243999999999999,0.0014000000000000002,0.007000000000000002,0.0,0.0004
36,,0.0,0.10219999999999992,0.1253999999999999,0.001,0.007400000000000001,0.0,0.0004
38,,0.0,0.10159999999999993,0.12419999999999984,0.001,0.0072000000000000015,0.0,0.0004
40,,0.0,0.10119999999999992,0.12359999999999983,0.0012000000000000001,0.007400000000000002,0.0,0.0004

